Dark Matter and Neutrino Masses in a Portalino-like Model

We explore a Portalino-like model of dark matter and neutrino masses in which right-handed neutrino fields connect gauge neutral operators from the Standard Model and Hidden Sector. Neutrino masses are generated via a seesaw-like mechanism that can explain the light active neutrino masses. The model includes a ``Portalino'' state that connects the two sectors via the neutrino portal. Dark Matter in this model consists of a hidden sector Dirac fermion that dominantly freezes-out via resonant annihilations into other hidden sector states, which ultimately results in a population of Portalinos. Due to small mixing in the extended neutrino sector these Portalinos tend to be cosmologically long lived, decaying into Standard Model particles leading to constraints on the model from Big Bang Nucleosynthesis and measurements of the Cosmic Microwave Background radiation. Combining these limits with direct constraints on the size of the Portalino-neutrino mixing and the assumptions of the model the viable mass ranges for the Portalino states are found to be 0.02 eV $\lesssim m_n \lesssim$ 6.4 eV or 489 MeV $\lesssim m_n \lesssim$ TeV. Indirect dark matter signals in the form of highly boosted, mono-energetic Portalinos produced in Dark Matter annihilations provide a target for neutrino telescopes.

==> MnCmn.dat <==
# "Mn" "Cmn" "tau"
5e-04 1 45646431529169.3
0.0005020011 1 44923348243810.2
0.0005040103 1 44214498686419.3
0.0005060275 1 43519613348946
0.0005080528 1 42838284631865.6
0.0005100862 1 42170258968865.6
0.0005121277 1 41515205371018.9
0.0005141774 1 40872803989838.5
0.0005162353 1 40242794818054.8
0.0005183014 1 39624874294747.8
0.0005203758 1 39018771998048.5
0.0005224585 1 38424201839564.6
0.0005245495 0.996572311309969 37553442615936
0.0005266489 0.997338230868453 36986615319777.8
0.0005287567 0.998161980021546 36430433465577.1
0.000530873 0.999043961970548 35884665058010.3
0.0005329977 0.999983079318734 35349083684830.7
0.0005351309 1 34823449950797.3
0.0005372726 1 34307567693929.1
0.000539423 1 33801191642393.8
0.0005415819 0.996917972611372 33058999694629.2
0.0005437495 0.99815978903304 32575525984721.2
0.0005459257 0.99945600462254 32100838152191.9
0.0005481107 1 31634767665067.8
0.0005503044 1 31177133626784
0.0005525069 0.996438169661227 30506078251164.9
0.0005547182 0.997970852459253 30068727259853.1
0.0005569383 0.999557050619714 29639174013283.8
0.0005591673 1 29217271741436.7
0.0005614053 1 28802850515833.8
0.0005636522 0.997535967218004 28194901831521.6
0.0005659081 0.999351095710924 27798496108407.9
0.000568173 1 27409029945341.2
0.000570447 1 27026363853983.1
0.0005727301 0.998117539548966 26464793132466.7
0.0005750224 1 26098498308902
0.0005773238 1 25738530564634.1
0.0005796344 0.99748136040799 25210126799042.3
0.0005819543 0.99968636370962 24865379456477.3
0.0005842834 1 24526496925673.2
0.0005866219 0.997426293063651 24028937766473.8
0.0005889697 0.999794678156047 23704230343168.5
0.000591327 1 23384982470463.8
0.0005936936 0.997938390175947 22916121170532.3
0.0005960698 1 22610071188484.3
0.0005984554 1 22309108638165.8
0.0006008506 0.99900618137245 21866991074296.9
0.0006032554 1 21578321520985
0.0006056698 0.997822628717309 21154195824130.9
0.0006080939 1 20877219215700.7
0.0006105277 0.996911850043588 20470201404836.1
0.0006129712 0.999812384524122 20204359203160.9
0.0006154245 1 19942819409567.5
0.0006178876 0.999272986605847 19558388898810.2
0.0006203605 1 19307238730755.4
0.0006228434 0.998995075353287 18938026904629.7
0.0006253362 1 18696781237998.7
0.000627839 0.998975065708606 18342069676305.4
0.0006303518 1 18110264715423.4
0.0006328746 0.99920816738231 17769375324125.9
0.0006354076 1 17546563577813.1
0.0006379507 0.999691323941285 17218856185922.6
0.000640504 0.996908697447175 16898760418081.4
0.0006430674 1 16689490018816.5
0.0006456412 0.997780497215872 16381622574969.1
0.0006482252 1 16180314477947.3
0.0006508196 0.998892251122394 15884114120774
0.0006534244 1 15690407259029.6
0.0006560396 1 15405351071555.9
0.0006586653 0.997970335025047 15126740035308.9
0.0006613014 1 14944489493297.5
0.0006639482 0.999688259888805 14676234740125.9
0.0006666055 0.997636564602146 14413970762201
0.0006692734 1 14242378656900.1
0.0006719521 0.999715084033148 13989746074355.6
0.0006746414 0.997876918477314 13742693859390.7
0.0006773415 1 13581016075529
0.0006800525 1 13342933034369.5
0.0006827742 0.998678582517025 13110044834662.5
0.0006855069 0.997128161359951 12882213980216.7
0.0006882505 1 12733071858720
0.0006910051 1 12513383048191
0.0006937707 0.998679333875263 12298413602598.1
0.0006965474 0.997405347891422 12088038640250.7
0.0006993352 1 11950283889432.7
0.0007021341 1 11747311337002.5
0.0007049443 0.99968418417347 11548629724355.6
0.0007077657 0.998677177036158 11354131674829.9
0.0007105983 0.997742322854095 11163711048989.9
0.0007134424 1 11038977631801.6
0.0007162978 1 10855125901175.9
0.0007191646 1 10675086514960.6
0.0007220429 1 10498764509907.8
0.0007249328 0.999629478267858 10326066158729.2
0.0007278342 0.999089650241593 10156906963218.7
0.0007307472 0.99861765854261 9991195353009.75
0.0007336718 0.998212894491488 9828850255960.59
0.0007366082 0.997875552014822 9669789829129.02
0.0007395563 0.997604074859498 9513933234562.9
0.0007425163 0.997398709433782 9361203436076.67
0.000745488 1 9261084634532.89
0.0007484717 1 9113402715500.99
0.0007514673 1 8968653027349.12
0.0007544749 1 8826765034629.87
0.0007574945 1 8687672584172.67
0.0007605262 0.997512150065494 8506449403764.56
0.0007635701 0.9977514269134 8373625833705.76
0.0007666261 0.998051684684895 8243382988105.67
0.0007696944 0.998413720789963 8115664450866.66
0.0007727749 0.998835916211006 7990408247573.36
0.0007758678 0.999318971244194 7867560087069.91
0.0007789731 0.999862079222629 7747063294899.64
0.0007820908 1 7628865527635.07
0.0007852209 1 7512912305520.46
0.0007883636 1 7399154147705.88
0.0007915189 0.997572614816396 7250804733272.83
0.0007946868 0.998425341998363 7141977003729.23
0.0007978673 0.999335305177587 7035183260415.8
0.0008010606 1 6930377263847.89
0.0008042667 1 6827516912889.85
0.0008074856 1 6726556907507.84
0.0008107174 0.998607158098763 6594829123687.17
0.0008139622 0.99981450595318 6498144053397.94
0.0008172199 1 6403226234461.61
0.0008204906 1 6310031030945.62
0.0008237745 0.998905892746794 6188395295137.47
0.0008270715 1 6099089942800.06
0.0008303817 1 6011386510883.68
0.0008337051 0.998586213072802 5896883961967.49
0.0008370418 1 5812796016249.39
0.0008403919 1 5730199368488.13
0.0008437554 0.998841535172659 5622340984259.1
0.0008471324 1 5543108268867.03
0.0008505229 0.997759218556417 5439619885573.37
0.0008539269 0.999657675831962 5363587564558.27
0.0008573446 1 5288877864656.36
0.0008607759 0.998959324212483 5191277651805.83
0.000864221 1 5119550907183.19
0.0008676799 0.998526276469252 5025834679614.59
0.0008711526 1 4956949105965.48
0.0008746392 0.998352080700078 4866926918304.84
0.0008781398 1 4800748886446.34
0.0008816543 0.998433181347799 4714249185299.14
0.000885183 1 4650652449532.29
0.0008887257 0.998766331449961 4567512935847.11
0.0008922827 1 4506378147543.89
0.0008958539 0.999347900773502 4426442211835.91
0.0008994393 1 4367653652418.85
0.0009030392 1 4290776347182.82
0.0009066534 0.998472344984037 4215583650467.73
0.0009102821 1 4160268932924.94
0.0009139253 0.999673268413779 4087917553132.03
0.0009175831 0.998184717824373 4017132354843.91
0.0009212556 1 3965048670058.16
0.0009249427 0.999752240947801 3896905899306.3
0.0009286446 0.998470796130583 3830223046793.4
0.0009323613 1 3781145380732.94
0.0009360929 1 3716922458229.15
0.0009398394 0.999317196566372 3654059540325.22
0.0009436009 0.998310383379595 3592518815898.49
0.0009473775 1 3547210984082.57
0.0009511692 1 3487906779409.54
0.0009549761 0.999899908649106 3429836097769.92
0.0009587982 0.999158894146171 3372970691251.7
0.0009626356 0.998487608850665 3317277890306.03
0.0009664883 1 3276260913951.68
0.0009703565 1 3222553138603.01
0.0009742401 1 3169941090349.39
0.0009781393 1 3118397247313.5
0.0009820541 1 3067899258487.96
0.0009859846 0.999937560962257 3018416762777.02
0.0009899308 0.999720811475043 2969930147447
0.0009938928 0.99956902048866 2922412109009.05
0.0009978707 0.999482024497738 2875840221621.8
0.001001864 0.999457272442977 2830192631485.26
0.001005874 0.999499412200848 2785448041461.88
0.0010099 0.999604272177697 2741583412263.84
0.001013942 0.999771369599593 2698578728845.73
0.001018 1 2656414474249.75
0.001022074 1 2615070577812.03
0.001026165 1 2574526562474.94
0.001030272 1 2534763628150.54
0.001034395 1 2495759738386.04
0.001038535 0.998198147668171 2448043095859.12
0.001042692 0.998794204190084 2410675181520.69
0.001046865 0.999440819608418 2374002714797
0.001051055 1 2338007333935.05
0.001055262 1 2302669841205.43
0.001059485 1 2267974306750.53
0.001063725 0.998743937123067 2225479201005.94
0.001067983 0.999639871530016 2192164094589.73
0.001072257 1 2159436328788.71
0.001076549 0.997808209014148 2119330625992.91
0.001080857 0.998825808376986 2087870923896.23
0.001085183 0.999882910086376 2056951575951.92
0.001089527 0.997264843617137 2019042076416.07
0.001093887 0.998392395724847 1989290776924.53
0.001098265 0.999553647102944 1960037511315.72
0.001102661 0.997059776637165 1924154709810.76
0.001107074 0.998283383676379 1895981459066.9
0.001111505 0.995867165866145 1861412302970.88
0.001115953 0.997145236094157 1834263193594.3
0.00112042 0.998452710793161 1807552578997.29
0.001124904 0.996130523267092 1774766622967.9
0.001129406 0.997482943065509 1749008678985.68
0.001133926 0.995221227819213 1717384844810.67
0.001138465 0.996619346319609 1692534103094.08
0.001143021 0.994410991171928 1662018780572.06
0.001147596 0.992236500815994 1632096918561.78
0.001152189 0.993688077333323 1608577646553.38
0.0011568 0.991557082346849 1579688476547.5
0.00116143 0.993042113227371 1556977571367.27
0.001166079 0.990956253206865 1529077278096.75
0.001170746 0.9888938064826 1501708971487.21
0.001175431 0.990418646713757 1480188739525.92
0.001180136 0.988394184082497 1453746879260.59
0.001184859 0.986389517098974 1427804052312.82
0.001189601 0.984406809868319 1402349215896.07
0.001194362 0.985981423230273 1382329804837.14
0.001199142 0.984029619777738 1357727337122.61
0.001203942 0.982100726411919 1333584749067.96
0.00120876 0.980187250551812 1309892266999.83
0.001213598 0.978295255905868 1286641005141.19
0.001218455 0.979920577751192 1268351856419.47
0.001223332 0.978056765309134 1245872402231.93
0.001228228 0.976209810880231 1223810124529.99
0.001233144 0.97438239191215 1202156750758.27
0.001238079 0.972571089633833 1180904494872.88
0.001243034 0.970778532321207 1160045387405.29
0.001248009 0.969004593905515 1139572120948.96
0.001253004 0.967249040540331 1119477390947.33
0.001258019 0.965511702996271 1099754100151.99
0.001263054 0.963792629602631 1080395522135.72
0.001268109 0.962091600580235 1061394744272.53
0.001273185 0.960411475572777 1042745048397.57
0.00127828 0.958746400409095 1024440216937.07
0.001283396 0.957102327218824 1006473850198.68
0.001288533 0.952109390326152 985352256134.238
0.00129369 0.950513468148765 968108959404.731
0.001298868 0.948938713687734 951184894296.405
0.001304066 0.947382269759326 934574255914.497
0.001309285 0.945847157094978 918271366581.166
0.001314526 0.941024293010752 899106137674.39
0.001319787 0.939541307893128 883460919979.92
0.001325069 0.938079907709745 868105900269.606
0.001330372 0.936640411029686 853035994691.626
0.001335697 0.931962519793126 835321180870.401
0.001341043 0.930579217574738 820860549649.812
0.00134641 0.929218326319873 806668877020.159
0.001351799 0.924658845192958 789986908083.176
0.001357209 0.923355076911059 776369859680.361
0.001362641 0.918883359328655 760363790729.321
0.001368094 0.917637460196421 747298706056.836
0.00137357 0.913256705566929 731941768762.645
0.001379067 0.912072045646534 719406784247.791
0.001384587 0.907782670817246 704673173230.614
0.001390128 0.906659769018229 692647116069.531
0.001395692 0.902462173849209 678511948788.638
0.001401278 0.901404376941002 666974602530.587
0.001406886 0.897298986708002 653413938350.691
0.001412517 0.893252751671462 640156969725.852
0.00141817 0.89229609140609 629336127367.975
0.001423846 0.888344505601649 616617990360.249
0.001429545 0.884451658274905 604184564750.849
0.001435267 0.883602674263663 594036420305.171
0.001441011 0.879804370311027 582108284058.73
0.001446778 0.876065132746578 570447472379.473
0.001452569 0.872386589570509 559047544422.748
0.001458382 0.871681548305669 549742762227.629
0.001464219 0.868100048172154 538806066819.907
0.001470079 0.864576322343996 528113770184.018
0.001475963 0.861112702750488 517660422583.174
0.00148187 0.857706135721494 507440284645.546
0.001487801 0.854359569924599 497448530580.966
0.001493756 0.851072259590795 487679649413.454
0.001499734 0.8478418549642 478128632498.5
0.001505737 0.844671585139059 468789897982.004
0.001511763 0.841558076613556 459659344910.039
0.001517814 0.838504504352681 450731625692.742
0.001523888 0.835506345857645 442002173641.516
0.001529987 0.832567897172714 433466507977.693
0.001536111 0.829688446459407 425119958832.188
0.001542259 0.826865167890639 416957983092.667
0.001548431 0.824098479509882 408976667814.084
0.001554629 0.818762594311768 399887458148.364
0.001560851 0.816127692624201 392282717882.212
0.001567098 0.813549791345602 384845454731.49
0.00157337 0.811027777870657 377571424006.957
0.001579667 0.806007522045331 369286780536.438
0.001585989 0.803613212419007 362354145416.87
0.001592337 0.80127565080025 355573059104.439
0.00159871 0.796493770724522 347848765640.227
0.001605108 0.794279554556956 341384025623.564
0.001611532 0.789660805102995 334019403881.091
0.001617982 0.787571879426427 327855374125.399
0.001624458 0.785536674682117 321824694731.695
0.001630959 0.781145668474591 314953691786.423
0.001637487 0.77923152929625 309201735152.996
0.001644041 0.774998361864621 302647476765.032
0.001650621 0.770852765240975 296257135404.875
0.001657227 0.769121433231911 290906725427.402
0.00166386 0.765127956556656 284809056304.802
0.001670519 0.761218429404402 278862723780.94
0.001677205 0.759667061314115 273883299580.528
0.001683918 0.755905644962759 268207353238.396
0.001690657 0.752225033171409 262671287700.447
0.001697424 0.750848445931141 258034503118.154
0.001704217 0.747310047240051 252748215166.153
0.001711038 0.743852654529426 247591167114.231
0.001717886 0.740473173276955 242559794730.777
0.001724762 0.737172558907594 237650815226.418
0.001731665 0.733947524734261 232860777080.01
0.001738595 0.730797092186356 228186503855.907
0.001745554 0.727723627720398 223624905728.968
0.00175254 0.724722542141278 219172904334.53
0.001759554 0.721794075474636 214827444964.114
0.001766596 0.718937531872175 210585776440.16
0.001773667 0.716153368851857 206445083657.041
0.001780765 0.713436998115455 202402574205.241
0.001787893 0.710792361298759 198455666949.078
0.001795048 0.708213792923423 194601850103.124
0.001802233 0.70570456491975 190838513568.366
0.001809446 0.703261099241925 187163404702.658
0.001816688 0.698951910416654 183068134179.663
0.001823959 0.69665359414508 179573994736.739
0.001831259 0.694419041933473 176160843784.943
0.001838588 0.690364829524465 172356561829.24
0.001845946 0.688268595719564 169109822502.143
0.001853334 0.686234669481562 165937572328.509
0.001860752 0.682425459540012 162400772981.068
0.001868199 0.680524400161954 159381536509.864
0.001875676 0.676877450581527 156014731984.027
0.001883183 0.675106203379778 153140072203.93
0.00189072 0.671617317541141 149933908388.447
0.001898288 0.66997313353246 147195938543.793
0.001905885 0.666636912312076 144141633093.722
0.001913513 0.663384962333012 141164925528.383
0.001921172 0.661927921500834 138622126338.863
0.001928861 0.658821941070952 135784805601.444
0.001936581 0.655795541070345 133018682480.149
0.001944331 0.654516254261255 130655135048.546
0.001952113 0.65162969681231 128017075810.133
0.001959926 0.648818646972918 125444456749.797
0.00196777 0.646081803285495 122935416728.924
0.001975646 0.643419078947178 120488130414.042
0.001983553 0.640827686166695 118100810703.737
0.001991492 0.639895574737013 116059766149.638
0.001999462 0.63743081378572 113780354818.161
0.002007465 0.635036361307764 111556148976.107
0.002015499 0.632708341715008 109385576804.829
0.002023566 0.628912957225738 107005942428.532
0.002031665 0.626730627008574 104944424773.258
0.002039796 0.624612266129858 102932000730.613
0.00204796 0.62255781110485 100967279786.571
0.002056156 0.62056507525347 99048963172.4226
0.002064386 0.618635248350078 97175747443.905
0.002072648 0.615305302727782 95120757509.9162
0.002080943 0.61350564192333 93339328510.7471
0.002089272 0.611765437814422 91599235838.0023
0.002097634 0.608659545350217 89689671049.8257
0.002106029 0.607043383593127 88033747649.7342
0.002114458 0.605483687783756 86415777971.414
0.002122921 0.602590543244666 84639644054.4559
0.002131417 0.601149252108754 83098935161.1568
0.002139948 0.598396586631635 81407248366.2572
0.002148513 0.595718759384126 79758353893.5777
0.002157112 0.59445424666307 78327542995.7682
0.002165745 0.591908908947277 76756019401.5915
0.002174413 0.59075431231922 75392059294.0559
0.002183116 0.588338694234216 73893631578.1201
0.002191853 0.585991061959709 72432278029.6929
0.002200626 0.583712060672539 71006900651.4781
0.002209433 0.582774630071401 69769263911.5975
0.002218276 0.580615849629275 68409027094.1388
0.002227154 0.578521015463312 67081844672.3745
0.002236068 0.576490118883455 65786789199.2488
0.002245017 0.574520249648351 64522866568.9006
0.002254003 0.572612774386833 63289246110.1186
0.002263024 0.570764258580526 62085042030.6779
0.002272081 0.568975441041185 60909513436.0318
0.002281175 0.567244933569129 59761716234.1542
0.002290305 0.565571001033156 58640909523.4065
0.002299471 0.563953415403572 57546422901.6964
0.002308674 0.561223669994058 56360181159.3272
0.002317914 0.559724758648919 55318716153.4104
0.002327191 0.558279578699853 54301331183.4291
0.002336505 0.555747841250396 53198302478.0163
0.002345857 0.55441578607712 52229551684.6541
0.002355246 0.553134633431341 51282902963.1661
0.002364672 0.550790468061938 50256197876.9395
0.002374136 0.54961607055563 49354175150.9017
0.002383638 0.547395665410319 48375670970.568
0.002393178 0.546325007307086 47515786468.7143
0.002402756 0.54422387418386 46582817954.5122
0.002412373 0.543254520484254 45762776036.9266
0.002422028 0.541268573048554 44872784823.1573
0.002431722 0.539344210082711 44004508468.1401
0.002441454 0.53852226951913 43241060056.8128
0.002451225 0.536707001077441 42412258537.39
0.002461036 0.534950115520581 41603346720.4934
0.002470886 0.533249898226724 40813777772.955
0.002480775 0.53160520482988 40042996277.4439
0.002490704 0.530016098392311 39290489265.7492
0.002500672 0.528480010018209 38555690750.5512
0.002510681 0.52699821560722 37838146096.7402
0.002520729 0.525567702819515 37137347966.454
0.002530818 0.524189458627312 36452848742.2556
0.002540947 0.522861396716712 35784174402.0041
0.002551117 0.521583700661323 35130906250.9674
0.002561327 0.520354369717795 34492600989.3778
0.002571578 0.518229384222201 33807268014.5499
0.00258187 0.517102576268378 33199081261.6229
0.002592204 0.516023181530414 32604635941.3266
0.002602579 0.514066714513937 31966173239.7191
0.002612995 0.513084278140986 31399392197.617
0.002623453 0.512146898900173 30845246413.0517
0.002633953 0.510350422004522 30249851184.6494
0.002644495 0.509506030693488 29721120391.8312
0.002655079 0.507814353009136 29152917914.0142
0.002665705 0.506177559850048 28598377234.5063
0.002676374 0.505470198131057 28105751065.7958
0.002687086 0.503933609248853 27576167489.2863
0.00269784 0.502448898769462 27059139997.8787
0.002708638 0.501016046754056 26554285296.4469
0.002719478 0.500482834929388 26105609466.8595
0.002730363 0.499144119924246 25623075020.6807
0.00274129 0.497853154407972 25151748683.493
0.002752262 0.496611536450534 24691334178.1202
0.002763277 0.495416496313619 24241507501.951
0.002774337 0.49426893076959 23801992029.9852
0.00278544 0.493166345290514 23372493571.0831
0.002796589 0.491302225927647 22915060090.8857
0.002807781 0.490295035610665 22505642785.657
0.002819019 0.489332420955806 22105422913.8596
0.002830301 0.488412535563832 21714165906.8056
0.002841629 0.486750409725249 21297256900.3703
0.002853002 0.485920351049283 20923948040.7599
0.002864421 0.485131847460441 20558869916.754
0.002875885 0.48361481399612 20169743816.425
0.002887395 0.48291148841517 19821183675.3745
0.002898951 0.481489455813456 19449575686.64
0.002910554 0.480117381553068 19086734522.6127
0.002922203 0.479540135734943 18761617679.8383
0.002933898 0.478258008177316 18414886884.2337
0.002945641 0.477023804489381 18076220751.6298
0.00295743 0.476566647010338 17772666742.6307
0.002969266 0.47541818924693 17448826371.6909
0.00298115 0.474315203784795 17132414785.8747
0.002993082 0.473256861577456 16823227105.0952
0.003005061 0.47224149570079 16521056859.0633
0.003017088 0.471269214210808 16225721193.3355
0.003029163 0.470339039643427 15937026810.6187
0.003041287 0.469450989304273 15654798622.3457
0.003053459 0.468603743157713 15378863089.9505
0.00306568 0.467109399748057 15086836135.6855
0.00307795 0.466347149370331 14823471847.6259
0.003090269 0.465624008335597 14565891579.2441
0.003102637 0.464265648938993 14293201990.4149
0.003115055 0.46362371919131 14047195262.2842
0.003127522 0.46235438623755 13786700388.5215
0.003140039 0.461790783365266 13551642656.9631
0.003152607 0.46060836096035 13302685507.1471
0.003165224 0.460120975326431 13077992393.7616
0.003177892 0.459021965411703 12839963296.943
0.003190611 0.457966419366675 12607386026.0908
0.003203381 0.457592068316797 12397409755.0134
0.003216202 0.456616716356044 12174899499.7136
0.003229074 0.45568269905627 11957417631.6568
0.003241998 0.454789766022516 11744825320.7553
0.003254973 0.453936648419711 11536990472.4278
0.003268001 0.453123777738713 11333785222.6449
0.00328108 0.452349376631742 11135085775.9899
0.003294212 0.451613833028701 10940770432.6645
0.003307396 0.450916048072635 10750725022.1274
0.003320634 0.449654147240041 10550703317.7528
0.003333924 0.449034486369423 10369164487.6903
0.003347267 0.448451210650581 10191559072.7305
0.003360664 0.447313440505299 10004569869.829
0.003374114 0.446804969813945 9834806887.46717
0.003387618 0.445748397989635 9656036811.68796
0.003401177 0.445313264944421 9493700937.12174
0.003414789 0.44433562569567 9322716746.39413
0.003428456 0.443970874840341 9167417468.97522
0.003442178 0.443070523263853 9003811802.95936
0.003455955 0.442209801302738 8843881150.44684
0.003469786 0.441387432228036 8687524665.35093
0.003483673 0.440603812154523 8534647119.10971
0.003497616 0.43985827079976 8385155167.77713
0.003511615 0.439150160830395 8238958461.60837
0.003525669 0.438478359437468 8095969528.85929
0.00353978 0.437843207087722 7956102703.41815
0.003553947 0.437243674424847 7819276969.98661
0.003568171 0.43667968629698 7685412843.49038
0.003582452 0.436150588928699 7554431570.33947
0.00359679 0.435125060221711 7417210714.03498
0.003611186 0.434667659003384 7291967846.13009
0.003625639 0.433719300041741 7160730978.55236
0.003640149 0.433330770239949 7040925270.0978
0.003654718 0.432457434997309 6915358961.23151
0.003669346 0.43213743596779 6800707220.40762
0.003684031 0.431336698926848 6680518258.53359
0.003698776 0.430573980044134 6563001545.49796
0.00371358 0.429848013888316 6448083262.22807
0.003728443 0.429660987888223 6343117253.98702
0.003743365 0.429003894051306 6233032358.71766
0.003758347 0.428382486112686 6125352065.47735
0.003773389 0.427795776215545 6020007398.20043
0.003788491 0.427243978179147 5916948097.74743
0.003803654 0.426238844709216 5809461225.94881
0.003818877 0.425757028262214 5710918892.02204
0.003834161 0.425308559662165 5614480669.1193
0.003849507 0.424414637960678 5513872867.41312
0.003864914 0.424034280777531 5421612557.78171
0.003880382 0.423685436167277 5331291870.37307
0.003895913 0.422897949023928 5237034413.26309
0.003911505 0.422146707580019 5144873447.16674
0.00392716 0.421896390654786 5060323440.43465
0.003942878 0.42121452409425 4972065363.11583
0.003958659 0.420567775096344 4885741323.92129
0.003974502 0.41995499786844 4801298682.47521
0.00399041 0.419831540749609 4723803582.47559
0.00400638 0.419284347451148 4642874473.25987
0.004022415 0.418770941262448 4563687359.81407
0.004038514 0.417844271801239 4481412599.06316
0.004054677 0.417398659060448 4405678931.43812
0.004070905 0.416985482194613 4331555797.21685
0.004087198 0.416603866107716 4258998001.24494
0.004103556 0.415817497848973 4183580709.47969
0.00411998 0.415500872588285 4114133290.6218
0.00413647 0.415215043747395 4046135413.98369
0.004153025 0.414530009078594 3975434873.38875
0.004169647 0.413879683956665 3906283868.68193
0.004186335 0.413687528428981 3842583935.46538
0.00420309 0.413102937165118 3776333780.64845
0.004219912 0.412551528495698 3711517148.96153
0.004236801 0.41203305753338 3648099258.97598
0.004253758 0.411547215233931 3586042240.10792
0.004270783 0.41109355006219 3525311441.84333
0.004287876 0.410671623675406 3465873231.48632
0.004305037 0.410280798081214 3407693195.6613
0.004322267 0.409921259279998 3350741517.03059
0.004339566 0.409189068013505 3291741174.92321
0.004356934 0.408892431285108 3237218368.59355
0.004374372 0.408625684633862 3183828442.55476
0.00439188 0.40799210942743 3128504267.0369
0.004409457 0.407786023755929 3077363076.42821
0.004427105 0.407216603757479 3024356873.60146
0.004444824 0.406680069670661 2972497253.80926
0.004462613 0.406175718087185 2921755706.68627
0.004480474 0.406088992535576 2874830347.47166
0.004498406 0.405646000983788 2826177592.96654
0.00451641 0.405234284793958 2778558784.53137
0.004534486 0.404853217707039 2731946453.24501
0.004552635 0.40412551905894 2683810162.00427
0.004570856 0.403807002800332 2639189271.58176
0.004589149 0.40351801372643 2595500649.65203
0.004607517 0.402887635763109 2550368897.45626
0.004625957 0.402658937125927 2508521488.97216
0.004644472 0.402459483564585 2467536687.7277
0.00466306 0.40192239732855 2425185945.599
0.004681723 0.401417555757976 2383748062.10815
0.004700461 0.401305744907852 2345310842.10879
0.004719274 0.400861706413805 2305582395.57639
0.004738161 0.400447962337178 2266698108.63974
0.004757125 0.40006520725744 2228637220.54507
0.004776164 0.39971231467497 2191378792.02022
0.00479528 0.399389257326236 2154901105.84818
0.004814472 0.399095547024723 2119185969.51802
0.004833741 0.398482725642006 2082393706.04614
0.004853087 0.398248612753867 2048183264.26312
0.004872511 0.397698452024539 2012933541.67724
0.004892012 0.397522473975391 1980151781.50255
0.004911591 0.397033333152168 1946368373.53744
0.004931249 0.39691445677585 1914943816.53414
0.004950985 0.396484974131012 1882552688.49496
0.004970801 0.396086189813276 1850849223.76535
0.004990695 0.395716913354528 1819815436.41047
0.005010669 0.395377358845219 1789434418.77333
0.005030724 0.395067321977 1759689295.36444
0.005050858 0.394785882717397 1730564647.32564
0.005071073 0.394533178915983 1702044580.50095
0.005091369 0.394308836846193 1674114135.52855
0.005111746 0.393788558606097 1645405252.8021
0.005132205 0.393621509588202 1618637843.12433
0.005152746 0.393161526507412 1591119954.293
0.005173368 0.393050115815491 1565457522.69301
0.005194074 0.392648719839916 1539070464.39006
0.005214862 0.392276861493225 1513241558.57831
0.005235733 0.391934173611293 1487955750.28387
0.005256688 0.391620575158966 1463199504.58414
0.005277727 0.391335779647334 1438959990.77438
0.00529885 0.391079253464201 1415223800.82818
0.005320058 0.390850944478576 1391978561.33952
0.00534135 0.39065013899176 1369211964.1823
0.005362728 0.390172501100629 1345861677.09067
0.005384191 0.390027895340899 1324038725.31704
0.00540574 0.389608704118818 1301651986.07088
0.005427376 0.389519174955394 1280725483.95056
0.005449098 0.389157338885408 1259254755.31261
0.005470907 0.388824460972762 1238235065.30715
0.005492803 0.388520193280347 1217655267.92832
0.005514787 0.388244266795468 1197503875.44294
0.005536858 0.38799614787927 1177770630.7418
0.005559019 0.387776154738387 1158444721.87712
0.005581267 0.387583147172635 1139516288.96999
0.005603605 0.387129418560795 1120141706.58368
0.005626033 0.386992184063214 1101995806.56524
0.00564855 0.386596088322493 1083418868.26429
0.005671157 0.386512795174611 1066016784.35773
0.005693854 0.386172896232727 1048198009.47916
0.005716643 0.385861785106992 1030752344.55881
0.005739523 0.385578823894588 1013670530.87527
0.005762494 0.38560183723273 997663304.754987
0.005785557 0.385095808520454 980561718.028526
0.005808713 0.384895561371596 964517418.733337
0.005831961 0.384722157748426 948802028.600485
0.005855302 0.384575443989562 933407315.698656
0.005878737 0.384183737197267 917676690.194659
0.005902265 0.384090842595284 902913161.551578
0.005925888 0.383755144087991 887824863.068789
0.005949605 0.383447490361159 873052207.626666
0.005973417 0.383434108218994 859184151.329577
0.005997324 0.383180646276361 845007117.855297
0.006021328 0.382954880643225 831123030.995831
0.006045427 0.382755917056326 817524613.353405
0.006069622 0.382322425227511 803655720.851557
0.006093915 0.382178144098075 790618781.767716
0.006118304 0.382059793770231 777846636.41211
0.006142792 0.381710321098368 764816963.638854
0.006167377 0.381644945769004 752565624.656995
0.006192061 0.381350147096239 740064995.572846
0.006216843 0.381082745573474 727824272.775001
0.006241725 0.380842886637146 715837054.541725
0.006266706 0.380629906752862 704096970.74788
0.006291787 0.380443646063977 692597847.029991
0.006316969 0.380284033978299 681333838.303433
0.006342251 0.380150447869794 670299125.887568
0.006367635 0.379796452224513 659060233.326314
0.00639312 0.379715861510957 648476380.992165
0.006418707 0.379416128738655 637694147.697822
0.006444397 0.379387200795173 627538502.439271
0.006470189 0.379141211662178 617191554.606208
0.006496085 0.378922046750273 607057637.978135
0.006522084 0.378729723235408 597132470.733601
0.006548187 0.378563682778113 587410227.37414
0.006574395 0.37842373578716 577885826.953468
0.006600708 0.378073362687068 568199497.158623
0.006627126 0.377986002051005 559064163.720775
0.00665365 0.377690181166652 549772149.309456
0.006680279 0.37765406241557 541006652.649956
0.006707016 0.377411389800249 532089246.527781
0.006733859 0.377194953317817 523355326.447092
0.00676081 0.377005454994864 514801209.862542
0.006787869 0.37684195634546 506421680.255376
0.006815036 0.376704424683076 498212882.527745
0.006842312 0.376592758383881 490170668.115357
0.006869697 0.376280835273488 482001755.224886
0.006897191 0.376220634174691 474286156.745052
0.006924796 0.375962161431535 466447802.235961
0.006952511 0.375730443929729 458771569.016266
0.006980337 0.375746440219852 451519138.040791
0.007008275 0.375566611973021 444149610.583282
0.007036324 0.375412445580672 436930335.96956
0.007064485 0.375284160574751 429858040.295684
0.007092759 0.37496391978064 422683714.707161
0.007121147 0.374887512657627 415899137.697899
0.007149648 0.374620564676677 409015551.19468
0.007178263 0.374594677116743 402504728.152193
0.007206992 0.374379902090898 395897915.829614
0.007235837 0.374191676203354 389426831.68393
0.007264797 0.374029154905617 383087844.311552
0.007293873 0.373892366301087 376877889.029743
0.007323065 0.373780921193021 370793765.291022
0.007352374 0.373694855796053 364832572.992903
0.0073818 0.373426056287126 358791684.873024
0.007411344 0.373390575539408 353071216.904198
0.007441007 0.373174138802543 347273413.437264
0.007470788 0.372983739992769 341594679.948933
0.007500688 0.372819057406765 336031932.613088
0.007530708 0.372679976265426 330582359.266484
0.007560848 0.372566375229109 325243387.974416
0.007591109 0.372477964624678 320012191.990214
0.007621491 0.372414277487388 314886039.779593
0.007651995 0.372176377106129 309696960.253926
0.00768262 0.371964381891765 304614655.530678
0.007713368 0.371975863531191 299795702.140936
0.007744239 0.371814712554276 294916064.210063
0.007775234 0.371679119171538 290135679.34022
0.007806353 0.371568844363503 285452201.459154
0.007837596 0.371289733935241 280716730.276724
0.007868965 0.371230107467505 276222839.588032
0.007900459 0.371195006515604 271818918.24478
0.007932079 0.370992927591706 267364877.740268
0.007963825 0.370816638848587 263002108.09422
0.007995699 0.370665876927333 258728165.79528
0.0080277 0.370540422222665 254541092.596438
0.008059829 0.370439995009648 250438680.887104
0.008092087 0.370364471158357 246418888.364762
0.008124474 0.370313551405313 242479730.875228
0.008156991 0.370101836832415 238499875.679397
0.008189637 0.369915596135519 234601552.398207
0.008222415 0.369938769933052 230897444.704189
0.008255323 0.369802652385256 227154105.109494
0.008288363 0.369691633538152 223486563.683176
0.008321536 0.369424470282059 219785239.762575
0.008354841 0.369363716399186 216266037.517632
0.00838828 0.369327456557929 212817221.683165
0.008421852 0.369136525983161 209335772.327471
0.008455559 0.368971135072322 205925412.336091
0.008489401 0.369008138878691 202681729.537816
0.008523378 0.368892308137991 199406564.755666
0.008557491 0.368801146754106 196197426.975017
0.00859174 0.368559790832524 192961335.994052
0.008626127 0.368518460890318 189881522.91908
0.008660651 0.368327862368687 186775225.377587
0.008695314 0.368335390743986 183818500.792148
0.008730115 0.368194720797059 180835856.6373
0.008765056 0.368079107581114 177913636.121596
0.008800136 0.367988142494264 175050412.352984
0.008835357 0.367921732724702 172244705.743506
0.008870719 0.367710920493674 169417429.524582
0.008906222 0.36769359948303 166724281.220404
0.008941867 0.367532770895677 164009911.405857
0.008977655 0.367397134895304 161350741.72927
0.009013586 0.367286316065029 158745407.54888
0.009049661 0.367200202777205 156192622.892079
0.009085881 0.367138517339348 153691065.298836
0.009122245 0.367100929446198 151239559.823212
0.009158755 0.366924475075831 148770822.485187
0.009195411 0.366935351736111 146417107.422647
0.009232214 0.366808258535671 144046431.238993
0.009269164 0.366705923699161 141723709.007022
0.009306262 0.36662812917931 139447756.429745
0.009343509 0.36641525024949 137157751.449747
0.009380904 0.366386365442024 134973150.81735
0.009418449 0.366381354560255 132831981.473282
0.009456145 0.366242700624334 130677053.847815
0.009493991 0.366128814332109 128565811.510552
0.009531989 0.366039473727461 126497120.983977
0.009570139 0.365974447206206 124469982.874815
0.009608441 0.365933440752868 122483401.102405
0.009646897 0.365762551341246 120485704.325179
0.009685507 0.365616661864812 118528664.417628
0.009724271 0.365648060245647 116659983.073798
0.00976319 0.365550746487004 114780353.92582
0.009802266 0.365477975990256 112938528.702972
0.009841497 0.365429144346308 111133597.294751
0.009880886 0.365254380134636 109319774.445281
0.009920432 0.36525381889021 107586870.799048
0.009960137 0.365128202605153 105845154.166568
0.01 0.365027016696052 104138629.524458
0.01004002 0.364949799260293 102466444.390235
0.01008021 0.364898129031119 100827770.990009
0.01012055 0.364722669161928 99182065.2338519
0.01016106 0.364718829462136 97608799.4172644
0.01020172 0.364591939929867 96028537.3917273
0.01024255 0.364490571977586 94480194.2421238
0.01028355 0.364414398122079 92962997.9386656
0.01032471 0.364361791995481 91476224.1741057
0.01036603 0.364332311437669 90019105.3806158
0.01040752 0.364185422347456 88556489.1070905
0.01044917 0.364203453006059 87157292.0739814
0.01049099 0.364104672738614 85752582.7447884
0.01053298 0.36403042858526 84376109.7269453
0.01057513 0.363979134455162 83027216.3241005
0.01061746 0.363953208938751 81705232.0562706
0.01065995 0.363811354082385 80378968.215104
0.01070262 0.363695474900322 79079574.3164493
0.01074545 0.363739482713982 77835704.94962
0.01078846 0.363671157909702 76587498.6269886
0.01083164 0.363490657741468 75336117.1518292
0.01087499 0.363469924601295 74137829.080604
0.01091851 0.363337550861439 72936283.291257
0.01096221 0.363364504056081 71785524.7260759
0.01100609 0.363281663074574 70631444.2537342
0.01105014 0.363222142919066 69500518.3829333
0.01109436 0.363185599583704 68392180.8750175
0.01113877 0.363042486607445 67281452.1428733
0.01118335 0.363054198744976 66217174.3928694
0.01122811 0.362958456653692 65150407.0985137
0.01127304 0.362885770793861 64105102.1066061
0.01131816 0.36283827077731 63080717.0197921
0.01136346 0.362814574677923 62076786.0332598
0.01140894 0.362685324355738 61071086.5761101
0.0114546 0.362580534544585 60085768.7223745
0.01150045 0.362627754118241 59140984.8834723
0.01154648 0.362570826848849 58194410.7945046
0.01159269 0.362410739244624 57246773.8958757
0.01163909 0.362401710550182 56337942.5041598
0.01168567 0.362289805863159 55427908.5565595
0.01173244 0.362327552229149 54555035.3416051
0.01177939 0.362262755376247 53680843.4883596
0.01182654 0.362099776195175 52806123.289067
0.01187387 0.362083382536316 51966836.9572083
0.0119214 0.362091661071657 51144193.1493512
0.01196911 0.361999786800905 50320822.4346365
0.01201701 0.361931660649825 49513968.2896703
0.01206511 0.361888206514048 48723237.2679359
0.0121134 0.361868211649477 47948281.8407377
0.01216188 0.361750809078487 47173000.8564374
0.01221055 0.361657393566133 46413390.1749532
0.01225942 0.361707594295353 45684069.1606208
0.01230849 0.361662316751496 44954275.2501228
0.01235775 0.361521954835993 44224599.1605407
0.01240721 0.361523586398924 43523814.797696
0.01245687 0.361431807137013 42823039.5022677
0.01250672 0.361362629551134 42136298.1994774
0.01255678 0.361318636648602 41463319.7329564
0.01260704 0.361298013192178 40803733.2010015
0.01265749 0.36129943655986 40157231.2451993
0.01270815 0.361210279885566 39510963.5769798
0.01275901 0.361144620193309 38877657.3240703
0.01281008 0.36110342628086 38257015.8035455
0.01286135 0.361085197824401 37648727.8999347
0.01291282 0.360976808367113 37040919.6752253
0.0129645 0.360893025613697 36445360.4658631
0.01301639 0.360945201345776 35872852.4449177
0.01306849 0.36090877381058 35300645.7133449
0.01312079 0.36078403399217 34729155.3349598
0.01317331 0.360795148644601 34179671.9756187
0.01322603 0.360718102853494 33630767.0914973
0.01327896 0.360664538000116 33092840.1155161
0.01333211 0.360635619941088 32565662.3493952
0.01338547 0.360629625870296 32048945.9097436
0.01343904 0.360538144104379 31532984.8048459
0.01349283 0.360471219170639 31027390.3855491
0.01354683 0.360427358858074 30531903.0743333
0.01360105 0.360407390964832 30046285.4527859
0.01365548 0.360409697748053 29570279.8882621
0.01371014 0.360330546522379 29095134.627753
0.01376501 0.360274253172363 28629512.3458723
0.0138201 0.360241506585852 28173179.16267
0.01387541 0.360231954716641 27725908.4219181
0.01393095 0.360142229064983 27279597.8218163
0.0139867 0.360075109891563 26842249.6716146
0.01404268 0.360032191976595 26413635.8379415
0.01409889 0.360013441512697 25993566.764381
0.01415531 0.360016224100274 25581816.6763053
0.01421197 0.359941421087708 25171062.4809987
0.01426885 0.359889668576491 24768536.0601057
0.01432596 0.359861564003368 24374031.9034062
0.01438329 0.359855835983582 23987359.9223031
0.01444086 0.359773834130455 23601749.2981816
0.01449866 0.359715474297603 23223865.489617
0.01455668 0.359679649085441 22853534.3831463
0.01461494 0.359667727680347 22490555.0234657
0.01467344 0.359679600916476 22134763.9253619
0.01473216 0.35961476908829 21780039.3932936
0.01479113 0.359574798277045 21432393.680066
0.01485033 0.359557649085539 21091669.7717193
0.01490976 0.359465974619513 20752098.7992566
0.01496943 0.359494811966978 20424828.6216718
0.01502935 0.359451205449604 20098608.9370924
0.0150895 0.359429991226272 19778883.1023735
0.01514989 0.359336426044578 19460328.8475656
0.01521052 0.359266420214716 19148168.0231403
0.0152714 0.359315391651209 18847218.2360561
0.01533252 0.359197943670881 18542425.0104655
0.01539389 0.359198769555852 18248542.0949511
0.0154555 0.359222069456906 17960466.868152
0.01551736 0.359175361377234 17673478.7954328
0.01557946 0.359151240974465 17392203.902579
0.01564182 0.359059000158806 17112108.713212
0.01570442 0.359081538967245 16841947.9423874
0.01576727 0.359035199829485 16572875.1855036
0.01583038 0.359012867946389 16309156.6470747
0.01589374 0.358922689854074 16046611.7787597
0.01595735 0.35894632484216 15793314.2586899
0.01602121 0.35890209397406 15541094.0641749
0.01608533 0.358881587792703 15293895.7715075
0.01614971 0.35879513172816 15047850.859806
0.01621435 0.358821545997178 14810413.6535043
0.01627924 0.358781183558317 14574041.5593985
0.0163444 0.358765028756938 14342373.3146056
0.01640981 0.358683040933082 14111834.7281613
0.01647549 0.358712933358213 13889305.3215626
0.01654143 0.358678013493768 13667824.6708683
0.01660763 0.358579187952905 13447491.7246922
0.0166741 0.358590951779551 13234775.195884
0.01674084 0.358539725826866 13023123.1798478
0.01680784 0.358511183662264 12815688.3001628
0.01687511 0.35850602765584 12612374.5975831
0.01694265 0.358438726568369 12410132.474155
0.01701046 0.358479547658243 12214817.9808059
0.01707854 0.358374156865769 12017678.1343761
0.01714689 0.358376231922524 11827272.4347082
0.01721552 0.358318109064811 11637910.8384607
0.01728442 0.358366246650431 11454989.7199339
0.0173536 0.358271270125928 11270430.3986513
0.01742305 0.358282036622131 11092135.1230746
0.01749278 0.358233435983945 10914846.4570011
0.0175628 0.358208972799656 10741088.2881183
0.01763309 0.358206750693131 10570777.1805124
0.01770366 0.358146044992812 10401471.1113949
0.01777451 0.358108470641941 10235543.1705971
0.01784565 0.358094597002128 10072914.1611092
0.01791708 0.358104080133129 9913504.0181193
0.01798879 0.358055911544975 9755058.76123082
0.01806078 0.358030460913857 9599769.75118205
0.01813307 0.358029004345072 9447561.0592444
0.01820564 0.3579706683351 9296307.67168727
0.01827851 0.357936387257826 9148071.21106199
0.01835166 0.35792435922454 9002781.03054667
0.01842511 0.357935777758048 8860364.78813384
0.01849885 0.357891977347304 8718863.70313696
0.01857289 0.357871726242816 8580177.8666457
0.01864723 0.357874726575579 8444239.9950018
0.01872186 0.357823254581846 8309204.30146892
0.01879679 0.35779511975223 8176858.90217911
0.01887202 0.357790009423709 8047139.05563122
0.01894755 0.357731907700619 7918305.99089207
0.01902338 0.357772417919745 7793687.21500926
0.01909952 0.357685498660717 7668287.20930327
0.01917596 0.357696671541515 7546981.53625868
0.01925271 0.357656228624564 7426516.75161348
0.01932977 0.357639179540838 7308448.53183575
0.01940713 0.357644453461293 7192718.8201795
0.0194848 0.357598858647848 7077814.29301103
0.01956279 0.357577088704332 6965196.31137015
0.01964108 0.357577415796983 6854810.79732853
0.01971969 0.357528265978315 6745232.0970476
0.01979862 0.357502696439558 6637835.56941903
0.01987786 0.357499743847619 6532570.02535766
0.01995741 0.357519040451083 6429383.14305362
0.02003729 0.357490206287536 6326959.61469881
0.02011748 0.357483776136383 6226569.9705421
0.020198 0.357429881084733 6126948.56044457
0.02027884 0.35739890224485 6029310.20429848
0.02036 0.357390783840025 5933611.44024938
0.02044149 0.357405848114507 5839804.49963757
0.0205233 0.357373124037819 5746719.02442006
0.02060544 0.357363833032138 5655485.27340793
0.02068791 0.357308121384516 5564975.59047529
0.02077071 0.357275557108433 5476269.15681796
0.02085384 0.357266108738182 5389326.81227355
0.0209373 0.357279163085976 5304101.59402199
0.0210211 0.357247097569093 5219558.92990677
0.02110523 0.357237964714487 5136698.76641868
0.0211897 0.357183828962158 5054514.0160003
0.02127451 0.357153517653955 4973974.06582877
0.02135966 0.357145935253561 4895028.43779887
0.02144514 0.357160426474355 4817643.26885284
0.02153097 0.357131693858996 4740900.70363138
0.02161715 0.357126426485464 4665681.54360228
0.02170367 0.357077454783073 4591098.0692907
0.02179053 0.357051434672549 4518002.40173249
0.02187774 0.357048547868654 4446356.62685599
0.0219653 0.357068337361552 4376124.14151206
0.02205322 0.357046528164286 4306491.79020399
0.02214148 0.357046764502476 4238238.21337873
0.0222301 0.357005670862856 4170578.483957
0.02231907 0.356987595228628 4104266.91903729
0.02240839 0.356991911418223 4039267.42753906
0.02249808 0.356956123907325 3974841.89933844
0.02258812 0.35694291249462 3911697.53951444
0.02267853 0.356889921073712 3849120.70008047
0.02276929 0.356922195384048 3788457.77057167
0.02286042 0.356914954201718 3728333.67073895
0.02295192 0.35686821938497 3668754.37907098
0.02304378 0.356844315209993 3610362.00544232
0.02313601 0.356843538398623 3553127.83416447
0.0232286 0.356803350177775 3496420.28152524
0.02332157 0.356786739130796 3440839.52920635
0.02341491 0.356792982029934 3386360.43298529
0.02350862 0.356760730828315 3332386.37411863
0.02360271 0.356751694071743 3279483.20877303
0.02369718 0.3567657795933 3227627.22661533
0.02379202 0.35674185906644 3176257.14620748
0.02388724 0.356740907881909 3125905.68361204
0.02398285 0.356703589065995 3076034.22598393
0.02407883 0.356688403894225 3027152.6191615
0.02417521 0.356697235051448 2979240.55142559
0.02427196 0.356668652215156 2931786.89164968
0.02436911 0.356663928605148 2885276.00920361
0.02446664 0.356622904827588 2839218.09862976
0.02456456 0.356604923972301 2794076.07585044
0.02466288 0.356610374763432 2749828.84652582
0.02476158 0.356579851384535 2706015.23226209
0.02486069 0.356573201359102 2663071.55934128
0.02496019 0.35658895882871 2620976.89902892
0.02506008 0.356569808788274 2579298.49567166
0.02516038 0.356574028647674 2538445.08562179
0.02526108 0.356544332438515 2498001.69908089
0.02536218 0.356537461929556 2458361.2152943
0.02546369 0.356497492878476 2419123.1367173
0.0255656 0.356480178184684 2380664.94250629
0.02566793 0.356486384598274 2342968.29290345
0.02577066 0.356459182507286 2305655.88938657
0.0258738 0.356454985818456 2269084.53272256
0.02597735 0.356473320672106 2233235.37031778
0.02608132 0.35645976203057 2197754.06069591
0.02618571 0.356414582708041 2162643.32147329
0.02629051 0.356392076522706 2128231.39456118
0.02639573 0.356392477971739 2094501.46679264
0.02650138 0.356416136259148 2061437.86562688
0.02660744 0.356407844084351 2028718.25338607
0.02671393 0.356369208710039 1996346.33674675
0.02682085 0.356353658676081 1964617.10928947
0.0269282 0.356361141288173 1933516.54768696
0.02703597 0.356337911416867 1902747.04301946
0.02714418 0.356337969892577 1872587.17286863
0.02725282 0.356308271253715 1842752.29989899
0.02736189 0.356301135153694 1813508.87176009
0.0274714 0.356316960453216 1784843.63079735
0.02758135 0.356303698791581 1756487.65664199
0.02769174 0.356261626484552 1728442.41045849
0.02780257 0.356242532327495 1700955.08857236
0.02791384 0.356246038987694 1674011.9500715
0.02802556 0.356221557365781 1647365.05692341
0.02813773 0.356220013770276 1621246.05816773
0.02825034 0.356240818889864 1595643.30117135
0.02836341 0.356234236295974 1570322.06500996
0.02847693 0.356200141832425 1545283.85188928
0.0285909 0.356188746832794 1520742.68955857
0.02870533 0.356200324183374 1496686.99026989
0.02882022 0.356185147675155 1472900.76718342
0.02893557 0.356143387505401 1449384.34631685
0.02905137 0.356173176735856 1426532.230547
0.02916765 0.356128373142409 1403743.19792995
0.02928438 0.356154583550502 1381596.58805157
0.02940159 0.356106882101664 1359514.82375064
0.02951926 0.356130031915889 1338053.82143425
0.02963741 0.356128001654323 1316836.87384364
0.02975603 0.356100592994274 1295864.50508109
0.02987512 0.356095878774452 1275308.23147877
0.02999469 0.35606638503782 1254990.13853451
0.03011473 0.356059457750869 1235075.4239842
0.03023526 0.356075641371964 1215554.07612274
0.03035627 0.356067346490422 1196259.41619166
0.03047777 0.356035162838787 1177191.15863588
0.03059975 0.356025664237882 1158501.60853143
0.03072222 0.356038956730433 1140181.49880389
0.03084518 0.356028619999128 1122076.6477623
0.03096863 0.355994829161216 1104186.83686246
0.03109258 0.355984220921259 1086652.17971996
0.03121702 0.355996132374492 1069464.4632936
0.03134196 0.355985164489426 1052480.69911463
0.0314674 0.355996975347449 1035832.93161833
0.03159334 0.355986111529173 1019383.8258846
0.03171978 0.355952800134133 1003133.18263749
0.03184674 0.355943099601298 987205.344580451
0.0319742 0.355955789178749 971592.516157488
0.03210217 0.355946583333418 956167.8049825
0.03223065 0.355915757581887 940931.068687864
0.03235965 0.355908124934702 925996.806339769
0.03248916 0.355922909322909 911357.684916612
0.03261919 0.355916574361 896896.588284798
0.03274974 0.355889440356724 882613.417384353
0.03288082 0.35588549919361 868613.516235929
0.03301241 0.355903588266365 854890.113678058
0.03314454 0.355858737830747 841233.383833685
0.03327719 0.355879359334689 827948.004124319
0.03341038 0.355880218507952 814826.297217781
0.0335441 0.355861074538861 801867.77084931
0.03367835 0.35586447878433 789165.816888081
0.03381314 0.355848535603999 776622.594233393
0.03394847 0.355855328382168 764327.52116668
0.03408434 0.355842862603727 752186.531671712
0.03422076 0.3558117521088 740199.070685815
0.03435772 0.355803314452477 728449.574818724
0.03449523 0.355817641001398 716932.296657753
0.03463329 0.355813335892957 705560.196687143
0.0347719 0.355790612426393 694332.743164739
0.03491107 0.355790939715296 683327.807116114
0.0350508 0.355773386459153 672463.26922572
0.03519108 0.355778221116604 661813.812392565
0.03533193 0.355765567500441 651300.357506145
0.03547333 0.355775420542943 640995.459844049
0.03561531 0.355768172590543 630822.28414472
0.03575785 0.355743504140148 620780.740584949
0.03590097 0.355742000963866 610938.172082433
0.03604465 0.355723159543597 601223.211160517
0.03618891 0.355727315652159 591700.660729391
0.03633375 0.355714754539142 582301.39955041
0.03647917 0.355725073382622 573088.288036499
0.03662517 0.355719200782557 563995.397720067
0.03677176 0.355697211300776 555021.288836871
0.03691893 0.355698018771959 546225.376446347
0.03706669 0.355682747950174 537544.504152378
0.03721504 0.355690369332273 529035.71842501
0.03736399 0.355682684706714 520638.864091362
0.03751353 0.355659712239946 512353.597657944
0.03766367 0.355659301561033 504232.084190367
0.03781441 0.355681456964542 496270.841111771
0.03796575 0.355651218391866 488363.519937438
0.0381177 0.355643659430407 480612.618006071
0.03827026 0.355659053300356 473015.166752424
0.03842343 0.355659913896667 465518.820494904
0.03857721 0.355646265557672 458122.731021695
0.03873161 0.355618784865518 450826.402043271
0.03888663 0.355614231483335 443674.787906812
0.03904226 0.355632026629996 436664.530640596
0.03919852 0.355599782432754 429704.256880398
0.0393554 0.355626400871933 422925.157935453
0.03951292 0.355603885292199 416194.987729995
0.03967106 0.355603779861873 409598.161073324
0.03982983 0.355590553211284 403091.140239731
0.03998925 0.355600511171526 396712.778355377
0.04014929 0.3555967747858 390421.012893387
0.04030998 0.355580897328996 384215.551924779
0.04047132 0.355587889668962 378132.784642871
0.04063329 0.355581927530642 372133.337385152
0.04079592 0.355564194510721 366216.53057591
0.0409592 0.355568957350536 360416.632799508
0.04112313 0.355561802425967 354696.822120781
0.04128772 0.355542886006998 349056.105639789
0.04145296 0.355546419631386 343527.073220249
0.04161887 0.355538832640372 338074.763860454
0.04178544 0.355553638044631 332730.074420589
0.04195268 0.355523163173466 327428.073288433
0.04212059 0.355515634049607 322231.334053633
0.04228916 0.355530284623307 317137.219775666
0.04245842 0.355534498187156 312114.02287372
0.04262835 0.355527610850432 307161.013426267
0.04279896 0.355510328189169 302277.768521525
0.04297026 0.355515817604494 297491.013466851
0.04314223 0.355510475600995 292771.563555006
0.0433149 0.355495238788725 288118.651294781
0.04348826 0.355502836056334 283557.926876814
0.04366231 0.355500207914742 279061.466983626
0.04383706 0.355487849153313 274628.705938999
0.04401251 0.355465804141618 270258.977838509
0.04418866 0.355466608386687 265975.927191322
0.04436552 0.355458038060938 261753.732825954
0.04454308 0.355471878411076 257614.986054915
0.04472136 0.35547684777229 253535.13967098
0.04490035 0.355472354888672 249513.342921467
0.04508005 0.355458974644551 245549.343031274
0.04526048 0.355468443759125 241663.621841119
0.04544162 0.355437592510261 237812.667901112
0.04562349 0.355460891823661 234058.630550746
0.04580609 0.355444574147408 230338.13699656
0.04598942 0.355450961830496 226691.279053548
0.04617348 0.355448987604113 223096.984381461
0.04635828 0.355439012563597 219554.673324125
0.04654382 0.355421115295497 216063.783581683
0.04673011 0.355426360090586 212642.108349233
0.04691713 0.355423197888995 209269.948847113
0.04710491 0.355412904369325 205946.932519656
0.04729344 0.355425313536568 202689.656086676
0.04748272 0.355400036908263 199462.82289011
0.04767276 0.355397716326104 196299.999194773
0.04786356 0.355388354925081 193183.509818222
0.04805513 0.355401729146089 190128.560303484
0.04824746 0.355407999031741 187118.284893927
0.04844056 0.35537808225944 184136.91707471
0.04863443 0.355400150091483 181229.601205752
0.04882908 0.355386505072587 178350.205727642
0.04902451 0.355366601296257 175513.453360454
0.04922072 0.35536939717701 172732.884521163
0.04941772 0.355366068314587 169993.3721093
0.0496155 0.355385226196177 167308.008371857
0.04981408 0.355369908156946 164648.979580095
0.05001345 0.355377206368275 162042.584987724
0.05021362 0.355350404679672 159462.121142011
0.05041459 0.355346420555658 156932.84052103
0.05061636 0.35536501122057 154453.542382319
0.05081894 0.355350083451027 151999.046016633
0.05102233 0.355357847558667 149593.116591648
0.05122654 0.355332804234528 147211.608907326
0.05143156 0.355330359399328 144877.310362633
0.05163741 0.355350785915561 142589.099107589
0.05184408 0.355338680667324 140324.222991649
0.05205157 0.355321724745682 138093.512681001
0.0522599 0.355327771083477 135906.961564136
0.05246906 0.355329219574325 133753.340094711
0.05267905 0.355326042194048 131632.203047484
0.05288989 0.355318844955032 129543.144719815
0.05310157 0.355307374046892 127485.744187902
0.0533141 0.355318756190441 125469.062563739
0.05352748 0.355325979071108 123482.842706503
0.05374171 0.355302806915057 121517.706222343
0.0539568 0.355302427343641 119591.491625114
0.05417275 0.355298352631295 117694.5934246
0.05438957 0.35529096876653 115826.655396268
0.05460725 0.355305995679941 113995.618799479
0.05482581 0.355291887856447 112184.256464709
0.05504524 0.355300321630735 110408.71902716
0.05526554 0.355279649554821 108652.446401906
0.05548673 0.355281968234031 106930.965943382
0.05570881 0.355281401861301 105235.870182673
0.05593177 0.355277819216494 103566.831790506
0.05615563 0.35527175684997 101923.497275121
0.05638038 0.355288183769081 100312.630307275
0.05660603 0.355276824291757 98719.4980215214
0.05683258 0.355263020623285 97151.0201409801
0.05706004 0.355272051998904 95613.5859033678
0.05728842 0.355279024456106 94099.8731347455
0.0575177 0.355258726072677 92603.1069311505
0.0577479 0.35526128019344 91135.9956274347
0.05797903 0.355262061676717 89691.6265080681
0.05821108 0.355260906953913 88269.6981746126
0.05844406 0.35525806441718 86869.8921840426
0.05867797 0.355253510573733 85491.8872374439
0.05891281 0.355247334669178 84135.3924911229
0.0591486 0.355239987097271 82800.0913401005
0.05938533 0.35525518400103 81491.1743516697
0.05962301 0.355245286896072 80197.2701135596
0.05986164 0.355234231920008 78923.6597010788
0.06010122 0.355245748387097 77675.2368951381
0.06034176 0.35523267590609 76441.2646769614
0.06058327 0.355242438300826 75231.6952277889
0.06082574 0.35522786567043 74036.2256765834
0.06106918 0.355235939130246 72864.3997231602
0.0613136 0.355220321036163 71706.3119799766
0.061559 0.355227488899005 70571.1492005888
0.06180537 0.355233890895009 69453.8618631889
0.06205274 0.355217323762653 68349.782213014
0.06230109 0.355223245979488 67267.5557670815
0.06255044 0.355229112858552 66202.4289976257
0.06280078 0.35521218636253 65150.0201820842
0.06305213 0.355217946076267 64118.4032547633
0.06330448 0.355223752227899 63103.153556846
0.06355785 0.355207569721167 62100.0958467659
0.06381223 0.355214097526294 61116.9052584468
0.06406762 0.355198470792077 60145.5599274465
0.06432404 0.355205983412937 59193.4793838306
0.06458148 0.355213708392234 58256.527356262
0.06483996 0.355200492170957 57330.9917854943
0.06509947 0.355209544695413 56423.7133792578
0.06536001 0.355197687063709 55527.5533732249
0.0656216 0.355186827437264 54645.7560562122
0.06588424 0.355198861812171 53781.4184489302
0.06614793 0.355190336962135 52927.6922835689
0.06641267 0.35518294064661 52087.7004908753
0.06667848 0.355198289035008 51264.2903350421
0.06694534 0.355193471276749 50451.0741468619
0.06721328 0.355190406298137 49650.9677991186
0.06748229 0.355188818615428 48863.7605481669
0.06775237 0.355188924894346 48089.2826045185
0.06802353 0.35516944547898 47324.4728148059
0.06829579 0.3551732635161 46574.8411906017
0.06856913 0.35517844058601 45837.2852521806
0.06884356 0.355165012253225 45109.0565922653
0.06911909 0.355174194209704 44395.2193314668
0.06939573 0.355165194245622 43690.4233884886
0.06967347 0.355178742997332 42999.5640608045
0.06995232 0.355173966992653 42317.4494845427
0.07023229 0.355171680488212 41646.4379655243
0.07051338 0.35517176874722 40986.3416774081
0.0707956 0.355154533272156 40334.7290844759
0.07107894 0.355159838372615 39696.0165933813
0.07136342 0.355167682703688 39067.6844478184
0.07164904 0.355158523769963 38447.4541670512
0.0719358 0.355152252781746 37837.3848012826
0.07222371 0.355149052198147 37237.3129484152
0.07251277 0.355148722250295 36647.0586509317
0.07280299 0.355151479002288 36066.4678846047
0.07309437 0.355157353358608 35495.3898840516
0.07338691 0.355146784763341 34931.7488324453
0.07368063 0.355140064376921 34377.4133163834
0.07397552 0.355136329691021 33832.1692184253
0.07427159 0.35513623669131 33295.9148192457
0.07456885 0.3551398919301 32768.4972566466
0.0748673 0.355146879067386 32249.7362497697
0.07516694 0.355138667991403 31737.8371553539
0.07546778 0.355134338920925 31234.4035770382
0.07576982 0.355133545145995 30739.2681599833
0.07607308 0.355137163827493 30252.3398670521
0.07637754 0.355125705295283 29771.8822706731
0.07668323 0.355137166333546 29300.9285536858
0.07699014 0.355134117565762 28836.25174528
0.07729828 0.355135282724584 28379.2784542154
0.07760765 0.355122350195529 27928.4429136364
0.07791826 0.355132195545314 27486.5297529389
0.07823011 0.355128146103714 27050.5549701512
0.07854321 0.355128588843115 26621.8295400679
0.07885756 0.355115555730905 26198.9089518875
0.07917317 0.355125271090057 25784.356164727
0.07949005 0.355121749925221 25375.4083874572
0.07980819 0.35512306797523 24973.2973031833
0.08012761 0.355111444400533 24576.6543536704
0.0804483 0.355122443810145 24187.8621507991
0.08077028 0.355120838512344 23804.3678485575
0.08109355 0.355106778602973 23426.1306194821
0.08141811 0.355115393363736 23055.3797851216
0.08174397 0.35511173314037 22689.7111475056
0.08207113 0.355113240928911 22330.1717105408
0.0823996 0.355102909045479 21975.596143156
0.08272939 0.355115349767169 21628.0321049851
0.0830605 0.355116021039834 21285.2595593559
0.08339293 0.355105102000289 20947.2409910519
0.08372669 0.355099871605543 20614.9209885336
0.08406179 0.355100465231183 20288.2017989039
0.08439823 0.355106751571026 19966.9818765467
0.08473602 0.355102034283779 19650.2356492744
0.08507516 0.355103286284202 19338.8409804397
0.08541566 0.355093850647517 19031.8057536192
0.08575751 0.355090248930802 18729.9640944403
0.08610074 0.355093027455045 18433.2306548411
0.08644534 0.355101780124376 18141.5066079417
0.08679132 0.355100368871806 17853.8876771624
0.08713869 0.35508895712523 17570.3296098721
0.08748744 0.355100157818503 17292.3843405618
0.08783759 0.355085336125321 17017.5854729029
0.08818914 0.355093127567535 16748.221122884
0.0885421 0.355091495715123 16482.680775939
0.08889648 0.355096457588818 16221.646383405
0.08925227 0.355092075545306 15964.3318604633
0.08960948 0.355094423017262 15711.3995065154
0.08996812 0.355087646089486 15462.0769476883
0.0903282 0.355087942523394 15217.0108595513
0.09068972 0.355079422486517 14975.4578705158
0.09105269 0.355077977804291 14738.0309278074
0.09141711 0.355083586759955 14504.6581077076
0.09178299 0.355080758921243 14274.6405900772
0.09215033 0.355085009164052 14048.5534308091
0.09251914 0.355081143976926 13825.731249639
0.09288943 0.355084602438838 13606.721559068
0.09326121 0.355080335897765 13390.885226818
0.09363446 0.355083170915056 13178.7463019292
0.09400922 0.355078599203035 12969.6886208124
0.09438547 0.355081429784993 12764.2187342438
0.09476323 0.355076871988685 12561.7403839639
0.0951425 0.355080006247727 12362.7427454257
0.09552329 0.355075992680478 12166.6515753882
0.0959056 0.355064814911078 11973.4311242797
0.09628944 0.355076382624381 11784.0341394204
0.09667482 0.355066362979014 11596.926163878
0.09706174 0.355064374636127 11413.0483851055
0.09745021 0.355070360158228 11232.3377070167
0.09784024 0.355069907650314 11054.2855470613
0.09823182 0.355062975022168 10878.8621680474
0.09862498 0.355064500490017 10706.4721074792
0.0990197 0.355059613501224 10536.6292795474
0.09941601 0.355063229123277 10369.7248118493
0.0998139 0.355060884382735 10205.2953838235
0.1002134 0.355067175444558 10043.7105098761
0.1006145 0.355067742097567 9884.52431628401
0.1010172 0.355062707055049 9727.70972314365
0.1014215 0.355066103764018 9573.61472587771
0.1018274 0.355063859867275 9421.81775226022
0.1022349 0.355056155595528 9272.29391003643
0.1026441 0.355058155351976 9125.36778293498
0.1030549 0.355054607308616 8980.64267187685
0.1034674 0.355060704824525 8838.43385179523
0.1038815 0.355061289644137 8698.35898302675
0.1042972 0.355056441041428 8560.39189417665
0.1047147 0.355048880710097 8424.50486646468
0.1051338 0.355049548614843 8290.98951200062
0.1055545 0.355044780745225 8159.48916848109
0.105977 0.355050757274558 8030.28218938458
0.1064012 0.355052734045907 7903.02955849859
0.106827 0.355049343373151 7777.70440060949
0.1072546 0.355043320301433 7654.28246998813
0.1076838 0.35504526659769 7533.0193857851
0.1081148 0.355044590571275 7413.60003599732
0.1085475 0.355039934105569 7295.99875608917
0.108982 0.355045760579496 7180.45699800386
0.1094181 0.35504630735253 7066.67588080617
0.1098561 0.355045496366358 6954.63190886069
0.1102957 0.355039483599253 6844.30220008811
0.1107372 0.355044954725648 6735.90637383028
0.1111804 0.355046470043069 6629.16943615617
0.1116253 0.35504402927456 6524.06840830292
0.1120721 0.355040016504209 6420.57783077763
0.1125207 0.3550334646247 6318.68111591526
0.112971 0.355035638663406 6218.57543074332
0.1134231 0.355034797589391 6120.00417383769
0.1138771 0.355032678136207 6022.95449649948
0.1143329 0.355027545079359 5927.39707075555
0.1147905 0.355031872584766 5833.5161132224
0.1152499 0.355020826225365 5740.87975421596
0.1157111 0.355019300030849 5649.87349302963
0.1161743 0.355017104868872 5560.26985572452
0.1166392 0.355010535976098 5472.04880443476
0.117106 0.355002324286543 5385.19529282592
0.1175747 0.354991892437656 5299.68145241807
0.1180453 0.35499137846862 5215.66697755133
0.1185178 0.354976737652587 5132.77725539431
0.1189921 0.354970847355711 5051.34486659304
0.1194683 0.354962370523814 4971.16787771542
0.1199465 0.354952887209817 4892.23423505785
0.1204266 0.354928876076913 4814.35911672524
0.1209085 0.354913153240164 4737.85331276606
0.1213924 0.354907695017585 4662.68711614286
0.1218783 0.354888882407937 4588.5312289121
0.1223661 0.354867285639956 4515.52591612333
0.1228558 0.354842680097232 4443.65202488994
0.1233475 0.354816263858032 4372.89410905728
0.1238412 0.354799455622853 4303.3749490855
0.1243369 0.354768955450668 4234.7942758614
0.1248345 0.35474674138752 4167.41508397043
0.1253341 0.354710548673992 4100.94519960748
0.1258357 0.354672177397487 4035.51060298581
0.1263394 0.35464361920838 3971.21828211428
0.126845 0.354599973981385 3907.79827827269
0.1273527 0.354554814995465 3845.36535506765
0.1278624 0.354518070185238 3784.02343786829
0.1283741 0.354467014417313 3723.51432327686
0.1288879 0.354414242535029 3663.94903796644
0.1294038 0.354359082736232 3605.3073898695
0.1299217 0.354300792400691 3547.57997082004
0.1304417 0.354240256259607 3490.75172784299
0.1309637 0.354176213502829 3434.8082261693
0.1314879 0.354110687204795 3379.73559723238
0.1320142 0.354042299423251 3325.5188104135
0.1325425 0.353959350367087 3272.04755219795
0.133073 0.353885395726078 3219.50940742929
0.1336056 0.353797705618586 3167.69394385651
0.1341403 0.353717747544639 3116.78328853019
0.1346772 0.353624665630482 3066.57142344659
0.1352162 0.353528534891641 3017.14662002749
0.1357574 0.353429845136196 2968.49295074655
0.1363007 0.353317021056478 2920.51246430956
0.1368462 0.353212280090604 2873.3708012857
0.1373939 0.353094343431568 2826.88280159526
0.1379438 0.35297361889722 2781.12401044149
0.1384959 0.352849894355898 2736.08240563036
0.1390502 0.352723284500968 2691.74867204161
0.1396067 0.3525832822139 2648.03377167379
0.1401655 0.352451378823405 2605.08285453635
0.1407265 0.352305945293951 2562.73249171955
0.1412897 0.352146767247093 2520.97502319086
0.1418552 0.351995635136193 2479.95091768197
0.1424229 0.351830703108952 2439.50260883423
0.142993 0.35166411599687 2399.69359765212
0.1435653 0.351493846198804 2360.51434357591
0.1441398 0.351309841608339 2321.88927131676
0.1447167 0.351124067938539 2283.87770858569
0.1452959 0.350935341924753 2246.46945819499
0.1458775 0.350744578317452 2209.65549169313
0.1464613 0.350539876753387 2173.36535615535
0.1470475 0.350333116469631 2137.65423794758
0.147636 0.350113313851293 2102.45347871153
0.1482269 0.349891338749571 2067.81621871079
0.1488201 0.349666129657006 2033.73352302554
0.1494158 0.34942971362735 2000.14086697937
0.1500138 0.349189950647323 1967.08776154141
0.1506142 0.348947864405538 1934.56673751916
0.151217 0.348693580713189 1902.51605316311
0.1518222 0.348436752719094 1870.98232718458
0.1524298 0.348167820040647 1839.90736589703
0.1530399 0.34789727960614 1809.33585193513
0.1536524 0.347624063658808 1779.25947954767
0.1542674 0.347339634551835 1749.62329263978
0.1548848 0.347043130689021 1720.42246268434
0.1555047 0.346744980884189 1691.69845778605
0.1561271 0.346444978884821 1663.44309508014
0.1567519 0.346132958056527 1635.60544729716
0.1573793 0.345819999685117 1608.22392193292
0.1580092 0.345495985230871 1581.24933941638
0.1586416 0.345160924653977 1554.67690588541
0.1592765 0.344824081494816 1528.54286414283
0.159914 0.344486236233733 1502.84010820618
0.160554 0.344137508327114 1477.52330311821
0.1611966 0.343778756557177 1452.58774600524
0.1618417 0.343418260013593 1428.06674452693
0.1624895 0.343057603451569 1403.95338775989
0.1631398 0.342677261641005 1380.16952774401
0.1637927 0.342296066644419 1356.78361322929
0.1644483 0.341914830619133 1333.78931719414
0.1651065 0.341523876823511 1311.14654894051
0.1657673 0.341123184153242 1288.85075626086
0.1664307 0.340712974512861 1266.8983244987
0.1670968 0.340302876099385 1245.31705703361
0.1677656 0.339884087340696 1224.06935020988
0.168437 0.339464671166154 1203.18231902507
0.1691112 0.339037511414655 1182.6197172293
0.169788 0.338601124916156 1162.37771485849
0.1704676 0.338157211932509 1142.45240414865
0.1711498 0.337712786690551 1122.86816620808
0.1718348 0.337260989455447 1103.59181743952
0.1725225 0.336801059026573 1084.61929499708
0.173213 0.336342342318802 1065.97362402909
0.1739063 0.335876445009621 1047.6232688149
0.1746023 0.335402669227794 1029.56441222435
0.1753011 0.334921898847006 1011.79336870805
0.1760027 0.33443427490404 994.306568210654
0.1767071 0.333948149318822 977.124475113172
0.1774144 0.333456036570437 960.218271212531
0.1781244 0.332956517658364 943.58431221379
0.1788373 0.33245121542792 927.219072163859
0.1795531 0.33194022681374 911.119003102759
0.1802717 0.331422946151256 895.280665662135
0.1809932 0.330908281755857 879.721996994137
0.1817176 0.330380129137704 864.396099099334
0.1824449 0.329854699405973 849.342025962657
0.1831751 0.329324063751054 834.535019404932
0.1839082 0.328788331527599 819.971712486415
0.1846443 0.328248313616843 805.648737289109
0.1853833 0.327703382416313 791.56273062775
0.1861252 0.327153661047516 777.710431008224
0.1868702 0.326600661892378 764.08857845307
0.1876181 0.326043114459933 750.69400514094
0.188369 0.325481807555761 737.523459699815
0.1891229 0.324916785586805 724.573626549516
0.1898798 0.324348231403911 711.841528158218
0.1906398 0.323776892022711 699.323953333352
0.1914028 0.323202212563823 687.017860052349
0.1921688 0.322624251827496 674.920075821002
0.1929379 0.322043799809042 663.02759260787
0.1937101 0.321460802391869 651.337093874158
0.1944854 0.320875774332649 639.846444406209
0.1952638 0.320281058659504 628.537446954389
0.1960453 0.319691850097453 617.437032697678
0.1968299 0.319093099809383 606.512805370241
0.1976177 0.318493216400421 595.776918906296
0.1984086 0.317891406531593 585.226072494874
0.1992027 0.317288764227347 574.858106338957
0.2 0.316685188966232 564.66987478317
0.2008005 0.316080619172828 554.658351914303
0.2016041 0.315467614234601 544.808895652203
0.202411 0.314854749443758 535.131672276423
0.2032211 0.314241159893483 525.62344332202
0.2040345 0.313627765832347 516.281925362458
0.2048511 0.313007022556055 507.093132487423
0.2056709 0.312386057955601 498.066231238673
0.2064941 0.311766202897403 489.198698541052
0.2073206 0.311140164174452 480.477546659931
0.2081503 0.310520811790206 471.921101917906
0.2089834 0.309895818387261 463.506045397698
0.2098198 0.309265190809671 455.23119535786
0.2106596 0.308635778984913 447.103530165355
0.2115027 0.308007456210118 439.121211063892
0.2123492 0.307380855712452 431.281816055291
0.2131991 0.30674913420803 423.573446314231
0.2140524 0.306119174437197 416.003491850411
0.2149091 0.305484269107614 408.560596095344
0.2157692 0.304850907794146 401.251377348668
0.2166328 0.304213098325867 394.065038648445
0.2174998 0.303576761738643 387.00798455524
0.2183703 0.302942168052629 380.077617634542
0.2192443 0.302303241817338 373.26426022772
0.2201217 0.301659247062559 366.565897348934
0.2210027 0.301017407141702 359.988097364565
0.2218873 0.300377577407828 353.528619292257
0.2227753 0.299732565653169 347.178347319728
0.2236669 0.299083439020036 340.93559112299
0.2245621 0.298436137366252 334.805370268073
0.2254609 0.297784560394708 328.779007726816
0.2263632 0.297134259575909 322.861513909477
0.2272692 0.296480062122932 317.044343447869
0.2281788 0.29582161847613 311.326142454428
0.2290921 0.295165132934072 305.711270610868
0.2300089 0.294503692197218 300.191940982479
0.2309295 0.293838982944927 294.766822675585
0.2318538 0.293176202858507 289.440094816073
0.2327817 0.292508897308437 284.204262770609
0.2337134 0.291843891697565 279.063478326124
0.2346488 0.291169336622553 274.005408781835
0.2355879 0.290496568467198 269.039428520277
0.2365308 0.28982025881406 264.158619473217
0.2374775 0.289146246726418 259.366890262451
0.2384279 0.288462820192996 254.652766986892
0.2393822 0.287781983655757 250.024769133936
0.2403402 0.287097428721132 245.476814535603
0.2413022 0.28641042864295 241.007495885335
0.2422679 0.285719750167728 236.615729267921
0.2432376 0.285026830609492 232.300291164173
0.2442111 0.284336099734977 228.064270164282
0.2451885 0.283642670386655 223.902028110045
0.2461698 0.282941367190387 219.808359745812
0.247155 0.282242749445072 215.790360260412
0.2481442 0.281542055542527 211.842752869416
0.2491374 0.280839398205195 207.964483300427
0.2501345 0.280134296063811 204.154400483361
0.2511356 0.279422189403372 200.407798072259
0.2521407 0.278713430968092 196.731058971918
0.2531499 0.278003398889352 193.119404685481
0.254163 0.277291227758436 189.571771110213
0.2551803 0.276578277431571 186.087131666835
0.2562016 0.275858852170555 182.661249156019
0.257227 0.275143392724083 179.299767557411
0.2582565 0.27442702370685 175.998384143855
0.2592901 0.273704869064886 172.753013320007
0.2603279 0.27298086334368 169.564991235952
0.2613698 0.272228455302142 166.417405017765
0.2624158 0.271442512558768 163.306997659607
0.2634661 0.270631751650832 160.238409802654
0.2645206 0.269792534350861 157.20949776992
0.2655793 0.268935279787424 154.226051381038
0.2666422 0.268050579070105 151.282280643529
0.2677094 0.267144037893287 148.380849186524
0.2687808 0.266210531182803 145.518802447554
0.2698566 0.265255994051565 142.698654598566
0.2709366 0.264279950067161 139.920181238197
0.272021 0.263283424518697 137.183107338934
0.2731097 0.26226175881117 134.484835976226
0.2742028 0.261220438843516 131.827635573508
0.2753002 0.26015965434096 129.211357220707
0.276402 0.259075543452717 126.633480056455
0.2775083 0.25797381500011 124.096224089351
0.2786189 0.256849575231601 121.597153270594
0.2797341 0.255709434363682 119.138453291678
0.2808536 0.254548184073522 116.71774057923
0.2819777 0.25337240949387 114.337084842934
0.2831063 0.25218240741232 111.996254761498
0.2842393 0.250974065901501 109.693071113549
0.2853769 0.249748832456995 107.427396736434
0.2865191 0.248512187172595 105.201087042169
0.2876658 0.247259978530269 103.011982617552
0.2888172 0.245998304906734 100.86180833264
0.2899731 0.244722832343563 98.748496843241
0.2911337 0.243435049593138 96.6718517155344
0.2922989 0.242139960862451 94.6334324987042
0.2934687 0.240833999344008 92.6312434216757
0.2946433 0.239523010615302 90.6667004008988
0.2958225 0.238198441205429 88.7362256296625
0.2970065 0.236870544453939 86.8428547453639
0.2981952 0.235539735635169 84.9862054090374
0.2993887 0.234198526236321 83.1628547133922
0.3005869 0.232855994002711 81.3755754448036
0.30179 0.231509267199514 79.6225072480931
0.3029978 0.230158509840238 77.9033233886691
0.3042105 0.228809232557529 76.219060961635
0.305428 0.227453551633606 74.5665720459508
0.3066505 0.226101021868877 72.9482143472633
0.3078778 0.224743604341828 71.3609613953102
0.30911 0.223390344391686 69.8070083287517
0.3103471 0.222037856461095 68.284653328889
0.3115892 0.220687011595718 66.7934749074909
0.3128363 0.219338529424866 65.333092158484
0.3140884 0.217992782355339 63.9030187754183
0.3153454 0.216650161996208 62.5028565337658
0.3166075 0.215308179475513 61.1311525362652
0.3178747 0.213974490391858 59.7895103108235
0.3191469 0.212645878335727 58.4764900617537
0.3204243 0.211323237763687 57.1916107374386
0.3217067 0.210002840937218 55.933448469846
0.3229943 0.208692832721029 54.7034793589952
0.324287 0.207386124838554 53.4993356920731
0.3255849 0.206087100498597 52.3215544592941
0.326888 0.204796135206612 51.1696791263842
0.3281963 0.203513293648148 50.0431811816119
0.3295098 0.202235814721415 48.9408576539895
0.3308286 0.200967374500881 47.8630334155275
0.3321527 0.199708505797982 46.8093125442696
0.333482 0.198459062269818 45.7791994906096
0.3348167 0.197216548210667 44.7715114225818
0.3361568 0.195984342519503 43.7865393030603
0.3375022 0.194762720433433 42.8239031957945
0.338853 0.193548573868095 41.8823927188827
0.3402091 0.192345194000512 40.9623141669031
0.3415708 0.191150252398372 40.0625673723036
0.3429378 0.189966527194085 39.1834347270127
0.3443104 0.188794597976918 38.3244427656213
0.3456884 0.187631286771173 37.4845999238021
0.3470719 0.186476788277869 36.6634911286769
0.348461 0.185334549668745 35.861340678727
0.3498557 0.184201575433795 35.0771559189094
0.3512559 0.183080827317694 34.3111444503175
0.3526617 0.181969606891686 33.56236213651
0.3540732 0.180871042115627 32.8309663361517
0.3554903 0.179782106803924 32.1160625163761
0.3569131 0.178703146579106 31.4173170566394
0.3583416 0.177634220705979 30.7343880316434
0.3597757 0.176577864477341 30.0673949144908
0.3612157 0.175531937022911 29.4155193720155
0.3626614 0.17449872716887 28.7788726555832
0.3641128 0.173472997699541 28.1562587034924
0.3655701 0.172460424702652 27.5482255489874
0.3670332 0.171458112451029 26.9540163047952
0.3685022 0.170466296741761 26.3733340425396
0.3699771 0.169484895854579 25.805868156443
0.3714578 0.168513859445749 25.2513467293732
0.3729445 0.167553364368319 24.7094554520862
0.3744372 0.16660593936333 24.180282623502
0.3759358 0.165666466579058 23.6628318704011
0.3774404 0.164739869843219 23.157519175323
0.378951 0.163821319990051 22.6633987559804
0.3804677 0.16291342525569 22.1805622983794
0.3819904 0.162018150236856 21.7090452679132
0.3835193 0.161131246348024 21.2479834441768
0.3850542 0.160254548451716 20.7974339838812
0.3865953 0.159388424434087 20.357167371103
0.3881426 0.158530504272915 19.9266570930436
0.3896961 0.1576851665181 19.5062350034836
0.3912557 0.15684780865213 19.0951288839764
0.3928217 0.156020956314208 18.6933828813528
0.3943938 0.155204157759082 18.3007919605876
0.3959723 0.154397704274773 17.9171307442252
0.3975571 0.153599307920312 17.5419574011617
0.3991483 0.15281116320907 17.175318323425
0.4007458 0.152030952874271 16.8167841052341
0.4023497 0.151260825961288 16.4663972742629
0.40396 0.150500626162873 16.1239596144038
0.4055768 0.149748493895205 15.7890825323194
0.4072 0.149006153239662 15.4617972732575
0.4088297 0.148271722055977 15.1417275587548
0.410466 0.147547176573084 14.8289020210827
0.4121088 0.146830395286351 14.5229640893029
0.4137582 0.146123281154471 14.2239366417468
0.4154142 0.145423973444086 13.9314879752616
0.4170768 0.144732328940368 13.6454627566692
0.4187461 0.144050234238136 13.3658848970884
0.420422 0.143375678226178 13.0924401959653
0.4221047 0.142708859626044 12.8249899391321
0.423794 0.1420511794516 12.5635530521798
0.4254902 0.14140119358888 12.307835339413
0.4271931 0.140758566131071 12.0577080896922
0.4289029 0.140123479207545 11.8130442372702
0.4306195 0.139497397897234 11.5738589731033
0.4323429 0.138876910596356 11.3397523613287
0.4340733 0.138265495622649 11.1108778092353
0.4358106 0.13765969934805 10.8868567641846
0.4375548 0.137062651671954 10.6678320286195
0.4393061 0.136472905682536 10.4535632773724
0.4410643 0.135890156921665 10.2439445862779
0.4428296 0.13531299710222 10.0387535349283
0.4446019 0.134744360886324 9.83812169873265
0.4463813 0.134182699252163 9.64182849956713
0.4481679 0.133626560377463 9.44967017775882
0.4499616 0.133077251676193 9.26166061428656
0.4517625 0.132536318360453 9.07780896538027
0.4535706 0.13199923553216 8.89771887423055
0.4553859 0.131470354928367 8.72160404769419
0.4572085 0.130948214745832 8.54927422630279
0.4590384 0.13043131659834 8.38055264424424
0.4608756 0.129919619189815 8.21536235992044
0.4627201 0.129415862886568 8.05380111706223
0.4645721 0.128917393798592 7.89561326280591
0.4664314 0.128425304388023 7.74080871400242
0.4682982 0.127938374276932 7.58923014066455
0.4701725 0.127457903521486 7.44088724807481
0.4720543 0.126982459654419 7.29562918504581
0.4739436 0.126512009574075 7.15339078800852
0.4758404 0.126049108019623 7.01425221671706
0.4777449 0.125589978338099 6.87792754001942
0.479657 0.125137043288769 6.74449739037163
0.4815767 0.124688951442113 6.61382891032767
0.4835041 0.124246978969126 6.48592678879538
0.4854392 0.12380995807976 6.36067274730266
0.4873821 0.123377748520934 6.238000283368
0.4893328 0.122950293113107 6.11785398373621
0.4912912 0.122528785462339 6.00024573850817
0.4932575 0.122110786315835 5.88499484915839
0.4952317 0.121698801939501 5.77217389958424
0.4972137 0.121291476999205 5.66167306969443
0.4992037 0.120888781294109 5.55343465425393
0.5012017 0.120490810280748 5.44741713281707
0.5032076 0.120097365043634 5.3435707174072
0.5052216 0.11970854710592 5.24184734651231
0.5072437 0.119324276548782 5.1422005663974
0.5092738 0.118944573598389 5.04459315505136
0.5113121 0.118569377008757 4.94897324505243
0.5133585 0.118197584872707 4.85525922939835
0.5154131 0.117831358140974 4.76349728502956
0.517476 0.117468510210412 4.67355609763025
0.5195471 0.117110135091753 4.58544650096103
0.5216264 0.116756045282782 4.49912409414222
0.5237141 0.116405314102851 4.41451086069326
0.5258102 0.116058995262741 4.33161280810027
0.5279147 0.115716039943679 4.25035681749498
0.5300275 0.115377234074065 4.17074232985778
0.5321488 0.115042840736087 4.09273944857835
0.5342787 0.114711768477063 4.01627444470614
0.536417 0.114384895079822 3.94135356209375
0.5385639 0.114061280004505 3.86790797637222
0.5407194 0.113741941420849 3.79594297596062
0.5428835 0.113424734880616 3.72535833368236
0.5450563 0.11311281093814 3.65622731577687
0.5472378 0.112803079355646 3.58842150974831
0.549428 0.112497527768542 3.5219782911599
0.551627 0.112195177657489 3.4568376177139
0.5538347 0.11189590187439 3.39297281237902
0.5560514 0.111600865531747 3.33038665531934
0.5582768 0.111307912440967 3.26899732157668
0.5605112 0.111019157601889 3.20883655657434
0.5627546 0.11073266759653 3.14982479070938
0.5650069 0.110450122883365 3.09198975415323
0.5672682 0.110170732335615 3.03528399080485
0.5695386 0.109893578843352 2.97965863972136
0.571818 0.10962035641542 2.925140763287
0.5741066 0.109349462442037 2.8716621434374
0.5764044 0.109082510428982 2.81924503214532
0.5787113 0.108817754588673 2.76782583660873
0.5810275 0.108556100943444 2.71740476829405
0.5833529 0.108296636723755 2.66794193582383
0.5856877 0.108040336342289 2.61943944098946
0.5880318 0.107787046709217 2.57187685731891
0.5903853 0.107536814128519 2.52523542501027
0.5927482 0.107288808734597 2.47947821492866
0.5951205 0.107042984952435 2.43458766779098
0.5975024 0.106801117673865 2.390584120374
0.5998937 0.106560539241827 2.34739434652717
0.6022947 0.105642959927896 2.29029404412581
0.6047053 0.105396046998048 2.24872356644769
0.6071255 0.105142734694653 2.20776183204007
0.6095554 0.104871032121848 2.1671534285147
0.611995 0.104590205064956 2.12709245736117
0.6144444 0.104303879279793 2.08764643517535
0.6169036 0.104011819788135 2.04880358487424
0.6193726 0.103716629234309 2.01060744748216
0.6218515 0.103418241262056 1.97304618738682
0.6243403 0.103117950621826 1.93613505076159
0.6268391 0.102814743324904 1.89984395383192
0.6293479 0.102509712126989 1.86418373035024
0.6318668 0.102203259973407 1.82915054119029
0.6343957 0.101895593293691 1.79473911833066
0.6369347 0.101587042014352 1.76094391755015
0.6394839 0.10127784829198 1.72775777207819
0.6420433 0.100968216088778 1.69517390772467
0.644613 0.100657620991969 1.66317240937555
0.6471929 0.100346971711067 1.6317594740485
0.6497832 0.100036491869222 1.60092647960181
0.6523838 0.0997255329355372 1.57065406435747
0.6549948 0.0994150307825927 1.54094625514956
0.6576163 0.0991051747132548 1.51179499518127
0.6602483 0.0987953364711846 1.48318090985705
0.6628908 0.0984856515371032 1.45509666291072
0.6655439 0.0981769760765672 1.42754455280843
0.6682076 0.0978687161340279 1.40050639642335
0.670882 0.0975617022374489 1.37398394856024
0.673567 0.0972552575458413 1.34795914848702
0.6762628 0.0969496055649488 1.3224245474264
0.6789695 0.0966455403229929 1.29738121184873
0.6816869 0.0963416933154201 1.27280341345674
0.6844152 0.0960395574945306 1.24870087176026
0.6871544 0.0957385489751618 1.22505718858391
0.6899046 0.0954381118060758 1.20185624603314
0.6926658 0.0951396401454421 1.17910742168537
0.6954381 0.0948425713614307 1.1567945893858
0.6982214 0.0945469141426367 1.13491042595094
0.7010159 0.0942521579606902 1.11343963691904
0.7038216 0.0939590086616657 1.09238294463053
0.7066385 0.0936675256371219 1.07173327466208
0.7094667 0.0933777792288994 1.0514831712233
0.7123062 0.0930898070606923 1.03162552971332
0.715157 0.0928030233345914 1.0121465480694
0.7180193 0.0925181906407793 0.993046323064598
0.720893 0.0922346787368381 0.974311558067884
0.7237783 0.0919532307840283 0.955942145637217
0.726675 0.091673162153399 0.937925155302736
0.7295834 0.0913952619404861 0.920260443375161
0.7325034 0.0911188936070938 0.902935456651792
0.7354351 0.0908441406010125 0.885944172129015
0.7383786 0.0905710658756703 0.869280470057979
0.7413338 0.0903002483553586 0.852944135376958
0.7443008 0.0900311502532706 0.836923388315989
0.7472797 0.0897638488512479 0.82121254645749
0.7502706 0.0894984136071344 0.805805954016763
0.7532734 0.0892353587476097 0.79070283567891
0.7562882 0.0889736367563498 0.775887748103931
0.7593151 0.0887138581212271 0.761360199190049
0.7623541 0.0884560326883922 0.747114808870005
0.7654052 0.0882001853857191 0.733146411757931
0.7684686 0.0879458597674761 0.71944523593156
0.7715443 0.087694148529196 0.70601511040108
0.7746322 0.0874439322541161 0.692842220313719
0.7777325 0.0871953232836129 0.679921932186922
0.7808452 0.0869493786203986 0.667257635029274
0.7839704 0.0867050799743421 0.654836275897747
0.7871081 0.0864624292269586 0.642653320022261
0.7902583 0.0862220210214587 0.630708645016754
0.7934212 0.0859834006796783 0.61899375083462
0.7965967 0.0857464284048985 0.607503628988343
0.7997849 0.0855117622465253 0.596238346886292
0.8029859 0.0852788756650891 0.585189651435298
0.8061997 0.0850478450042966 0.574353978607404
0.8094263 0.0848190363206591 0.563729727167305
0.8126659 0.0845917355917357 0.553307602083062
0.8159184 0.0843667054972884 0.543089030411443
0.819184 0.0841431359774908 0.533064422443046
0.8224626 0.0839215057207755 0.523233429175576
0.8257543 0.083702207416406 0.513594524332874
0.8290592 0.0834844569817699 0.504139009402458
0.8323774 0.0832686689570732 0.49486569767879
0.8357088 0.0830543548275197 0.485768508351716
0.8390536 0.082842087916913 0.4768470110306
0.8424117 0.082631816117427 0.468097785927737
0.8457833 0.082423553114066 0.459517185435064
0.8491684 0.0822169046714015 0.451099840452545
0.852567 0.0820118446042594 0.442842562237021
0.8559792 0.0818088245285227 0.434744558790505
0.8594051 0.081607525154397 0.426800923162316
0.8628447 0.08140782930091 0.419008159688735
0.8662981 0.0812102299767055 0.411365761328446
0.8697652 0.0810142670678163 0.403868747434449
0.8732463 0.0808200575049802 0.396514421368739
0.8767413 0.0806275247782933 0.389299921632782
0.8802503 0.0804367208529681 0.382222703047041
0.8837733 0.0802476637205691 0.375280275964539
0.8873104 0.0800603207380378 0.368469790392529
0.8908617 0.079874317005674 0.361786913962017
0.8944272 0.0796905261226594 0.355233202907225
0.898007 0.0795080636727771 0.348802137553363
0.901601 0.0793273726626411 0.342493537073914
0.9052095 0.0791481134469394 0.336303203303907
0.9088324 0.0789710333179379 0.330232235489136
0.9124699 0.0787950234020874 0.324273492724671
0.9161218 0.078620797643647 0.31842812803268
0.9197884 0.0784484019649481 0.312693776547253
0.9234697 0.0782770924821684 0.307065435612599
0.9271657 0.078107620129608 0.30154409436482
0.9308765 0.0779400480494714 0.296127848649116
0.9346021 0.0777735130107612 0.290811485784649
0.9383427 0.0776085363553962 0.285594883900543
0.9420982 0.0774454089654165 0.280477372551727
0.9458688 0.0772834314795598 0.275454356217698
0.9496544 0.077123327870743 0.270526784788796
0.9534552 0.0769644353210014 0.265690343126669
0.9572712 0.076807060647293 0.260944424406384
0.9611025 0.0766508960870304 0.256286221147395
0.9649491 0.0764966561154679 0.251716496691644
0.9688111 0.0763436296372102 0.24723117268532
0.9726886 0.0761918410343214 0.242828698901572
0.9765816 0.0760416184387751 0.238508604344169
0.9804902 0.0758930293384074 0.234269477220537
0.9844144 0.0757456602747104 0.230108559099803
0.9883543 0.0755995537016126 0.226024468335344
0.99231 0.0754547546771182 0.222015854146801
0.9962815 0.0753112303970069 0.218081250157379
1.000269 0.075169381731503 0.214220283219976
1.004272 0.0750287047504593 0.210430593821023
1.008292 0.0748893005324811 0.206709928899608
1.012327 0.0747512254456193 0.203058832590258
1.016379 0.0746144117907052 0.199474247590866
1.020447 0.0744788880307766 0.195955844019362
1.024531 0.0743446327902733 0.192502358535125
1.028631 0.0742116300914661 0.189112565298963
1.032748 0.0740798631161247 0.185784539264406
1.036882 0.0739492964306305 0.18251709767593
1.041031 0.0738200177860319 0.179310757687244
1.045198 0.0736918742867083 0.176161975317431
1.049381 0.0735649578978905 0.173071298952493
1.053581 0.0734392343526678 0.170036935448621
1.057798 0.0733146552668883 0.167057769897965
1.062031 0.0731912691469772 0.164133545948329
1.066282 0.0730690191171079 0.161261915733237
1.07055 0.0729478932641457 0.158442534066813
1.074834 0.0728279216525019 0.155675110125959
1.079136 0.0727090511606175 0.152957438750745
1.083455 0.0725913063830019 0.150289260906277
1.087791 0.0724746572149509 0.147669625591834
1.092145 0.0723590733151255 0.145097068417911
1.096516 0.0722445807492876 0.142571340020621
1.100905 0.0721311495481728 0.140091029186378
1.105311 0.0720187754968384 0.137655831308374
1.109735 0.0719074457769893 0.135264420883773
1.114176 0.0717971723462937 0.132916529229191
1.118635 0.0716879141840545 0.130610827067818
1.123113 0.0715796365227516 0.128346054005759
1.127608 0.0714723993310101 0.126122513456081
1.132121 0.0713661449665013 0.123938918335302
1.136652 0.0712608893866784 0.121794592192594
1.141201 0.0711566122188798 0.119688806917749
1.145768 0.071053310920816 0.117620877183483
1.150354 0.0709509468808543 0.115589668153746
1.154958 0.0708495482669999 0.113594987707906
1.159581 0.0707490681278636 0.11163572829626
1.164222 0.0706495356569575 0.10971170230232
1.168881 0.0705509329041363 0.107822255554089
1.173559 0.070453225979251 0.10596636070281
1.178256 0.0703564279595081 0.104143457284791
1.182972 0.0702605218959093 0.102352948743906
1.187707 0.0701654957498688 0.10059425594614
1.19246 0.0700713701013825 0.0988671872045172
1.197233 0.0699780921984638 0.0971704538244264
1.202024 0.0698856944504224 0.0955042235257366
1.206835 0.0697941361764661 0.0938672723339298
1.211665 0.0697034203964582 0.0922594128472052
1.216515 0.0696135390641335 0.0906798283066091
1.221384 0.0695244873284148 0.0891283236190371
1.226272 0.0694362571775442 0.0876043969234938
1.23118 0.0693488340836111 0.0861072669968824
1.236107 0.069262225763753 0.0846367599368592
1.241055 0.0691763919839071 0.0831918230445253
1.246022 0.069091361954529 0.0817725914607709
1.251009 0.0690071059581373 0.0803783203873916
1.256016 0.0689236234414714 0.0790085811819431
1.261043 0.0688409093383962 0.0776629466806714
1.26609 0.0687589465371108 0.076340983170958
1.271157 0.068677746169234 0.0750422953928949
1.276245 0.0685972679910287 0.073766207162275
1.281352 0.0685175571712651 0.0725128401029483
1.286481 0.0684385374374151 0.071281045802384
1.29163 0.0683602583822712 0.0700709572017093
1.296799 0.0682826975548421 0.0688821748895231
1.301989 0.0682058365276147 0.0677141028054651
1.3072 0.0681296706507861 0.0665663864160113
1.312432 0.06805422624058 0.0654387064507951
1.317685 0.0679794316000096 0.0643306544269281
1.322959 0.067905328045834 0.0632419365497548
1.328253 0.067831926203574 0.0621724206659564
1.33357 0.0677590979970574 0.0611211049607298
1.338907 0.0676870289131882 0.0600884016428612
1.344266 0.0676155954694634 0.0590735225739864
1.349646 0.0675447618196321 0.0580763128387613
1.355047 0.0674746286411555 0.0570965563907166
1.360471 0.0674050569091284 0.0561335067027238
1.365916 0.067336168640687 0.0551873171167289
1.371383 0.0672679284786739 0.0542575096815994
1.376871 0.0672002532026437 0.0533438979320092
1.382382 0.0671332137679695 0.0524459559818936
1.387915 0.0670667398343325 0.0515635211479451
1.393469 0.0670009145504167 0.0506965415681753
1.399046 0.066935673286647 0.0498444156185419
1.404646 0.0668709961912121 0.0490068845827678
1.410268 0.0668069234418892 0.0481838740609732
1.415912 0.0667433865826531 0.0473750889364407
1.421579 0.0666804657503922 0.0465802136692256
1.427268 0.0666181067649438 0.0457991080329981
1.432981 0.0665562640912387 0.0450312556459083
1.438716 0.0664950280491082 0.0442767493370717
1.444474 0.066434316275687 0.0435351857983422
1.450255 0.0663741406862928 0.0428063575521087
1.45606 0.0663144859577352 0.0420899268587302
1.461887 0.0662553898892073 0.0413859421701383
1.467738 0.0661968167644075 0.0406939457201344
1.473613 0.06613875767703 0.0400137362740241
1.47951 0.0660812455509562 0.0393453533276466
1.485432 0.0660242151111642 0.0386882418506068
1.491377 0.0659677043532818 0.0380424479945717
1.497346 0.065911663196435 0.0374076522833769
1.503339 0.0658561764427193 0.0367837213977113
1.509356 0.0658011456302261 0.0361704208540504
1.515396 0.0657466286771411 0.0355677007104225
1.521462 0.0656925620829746 0.0349750713835572
1.527551 0.0656389823979084 0.0343926637057396
1.533665 0.0655858803451543 0.0338201223966121
1.539803 0.0655332537085095 0.0332573724677209
1.545966 0.0654811087697158 0.0327041691294549
1.552153 0.065429413695641 0.0321604237994539
1.558365 0.0653781552391553 0.0316258909046705
1.564602 0.0653273818672236 0.0311004431992523
1.570864 0.065277020774032 0.030583897275843
1.577151 0.0652271267355395 0.0300761328562303
1.583463 0.0651776662740094 0.0295769900814184
1.589801 0.0651286314874041 0.0290862503855559
1.596164 0.0650800397944327 0.0286038579697801
1.602552 0.065031870434681 0.0281296657835884
1.608966 0.0649841323381666 0.0276634732326505
1.615406 0.0649367917744863 0.0272051365977251
1.621871 0.0648898980666055 0.0267546150831992
1.628362 0.0648433963382648 0.026311691416876
1.634879 0.0647972919053844 0.025876244329109
1.641423 0.064751600672706 0.0254480962950534
1.647992 0.0647062957941749 0.0250272418936708
1.654588 0.0646614090943168 0.0246134523011776
1.66121 0.064616902495749 0.0242066581774505
1.667859 0.0645727889352819 0.0238066924778801
1.674534 0.0645290586502356 0.0234134977999111
1.681236 0.0644857117699777 0.0230269078594076
1.687965 0.0644427174639949 0.0226468052620007
1.69472 0.0644001380644924 0.0222731595672683
1.701503 0.0643579029771045 0.0219057363864578
1.708313 0.064316039176219 0.0215444968885101
1.71515 0.0642745314074983 0.0211893355033068
1.722015 0.0642333959044369 0.0208401102112152
1.728907 0.0641926013483681 0.0204967636721238
1.735826 0.0641521837393511 0.0201592112905459
1.742774 0.0641120879149901 0.0198272499212286
1.749749 0.0640723588264414 0.0195008950902307
1.756752 0.0640329608591328 0.0191800001544396
1.763783 0.0639939095085516 0.01886448190682
1.770842 0.0639552044917938 0.0185542534867522
1.77793 0.063916815391767 0.0182491795892373
1.785045 0.0638787825768737 0.0179492705589315
1.79219 0.0638410575887648 0.0176543089705434
1.799362 0.063803660654319 0.0173643394574362
1.806564 0.063766579700573 0.0170791622929462
1.813794 0.0637298242495841 0.0167987793644705
1.821054 0.0636933766620474 0.0165230351049126
1.828342 0.0636572462977051 0.0162519303915454
1.83566 0.0636194520767597 0.015984821662707
1.843007 0.0635831269479246 0.0157224706355589
1.850383 0.063546909009014 0.0154644600388883
1.857789 0.0635107529053894 0.0152106776208363
1.865224 0.0634746430033216 0.0149610865820221
1.872689 0.0634385490437245 0.0147155823135417
1.880184 0.0634024298133811 0.0144740923928174
1.887709 0.0633662780779119 0.0142365534259031
1.895265 0.0633300359573055 0.0140028621504746
1.90285 0.0632937111138683 0.0137730204132877
1.910466 0.0632463241814721 0.013544559534069
1.918112 0.0632068479153342 0.0133215614501011
1.925789 0.0631667538150632 0.0131020906810634
1.933496 0.0631260141699632 0.0128861180520819
1.941235 0.0630845664617824 0.0126735277477247
1.949004 0.0630423542488061 0.0124643131136887
1.956805 0.0629993396296353 0.012258367821084
1.964636 0.062955476945174 0.0120556873421062
1.9725 0.0629107195692006 0.0118561436908971
1.980394 0.0628650329009618 0.0116597593956167
1.98832 0.0628183685023569 0.0114664340595334
1.996278 0.0627706952723979 0.0112761204289028
2.004268 0.0627219689612236 0.0110887696473778
2.012289 0.0626721646889551 0.0109043587634529
2.020343 0.0626212432841733 0.0107227975355282
2.028429 0.062569177478565 0.0105440644323225
2.036548 0.0625159314669025 0.0103680946491239
2.044698 0.0624614951397368 0.0101948898059614
2.052882 0.0624058147821915 0.010024343954244
2.061098 0.0623488951475289 0.00985646180862639
2.069347 0.0622907018666182 0.00969118281667595
2.077629 0.0622312219453014 0.0095284702667764
2.085945 0.0621704187929328 0.00936826633431891
2.094293 0.0621083065065397 0.00921057560993767
2.102675 0.0620448529172726 0.00905532420415849
2.111091 0.0619800384780264 0.0089024772687988
2.11954 0.0619138752014012 0.0087520213504488
2.128023 0.0618463329447011 0.0086039035405165
2.13654 0.0617774239717219 0.00845809447424813
2.145091 0.0617071278845705 0.00831456052307766
2.153676 0.0616354482690995 0.00817327166321567
2.162296 0.0615623818570326 0.00803418233356655
2.17095 0.0614879262014661 0.0078972777071291
2.179639 0.0614120886913392 0.00776251472722309
2.188363 0.0613348555194764 0.00762986304401199
2.197121 0.0612562564258214 0.00749931162879196
2.205915 0.0611762766582785 0.00737080284412412
2.214743 0.0610949374785729 0.00724433829696867
2.223607 0.0610122316761998 0.00711986287644158
2.232507 0.0609281734755813 0.00699735150379197
2.241442 0.0608427832460407 0.00687679217681414
2.250413 0.0607560607306789 0.00675814560859425
2.25942 0.060668021767906 0.00664138730934863
2.268463 0.06057869473335 0.00652649425843535
2.277542 0.0604880723205679 0.0064134396916694
2.286657 0.0603955482554837 0.00630213463363165
2.295809 0.0603012989510992 0.00619256394868036
2.304998 0.0602053978235279 0.00608471257049939
2.314223 0.0601080361725275 0.00597858717252116
2.323485 0.0600091721240704 0.00587414945431731
2.332784 0.0599088357247719 0.00577137929162911
2.342121 0.0598071138834227 0.00567025227856956
2.351495 0.0597039482739479 0.00557074992086666
2.360906 0.0595994385509229 0.00547285868025184
2.370355 0.0594935911794127 0.00537654715379815
2.379842 0.0593864213772767 0.00528179456503422
2.389367 0.0592779983441126 0.00518858498065155
2.39893 0.0591682568644525 0.00509689071232051
2.408531 0.0590572798715938 0.00500669720605204
2.418171 0.0589451176626494 0.00491797881541775
2.427849 0.0588317659183735 0.00483072198900007
2.437566 0.0587172470482437 0.00474489930356063
2.447322 0.0586015409557673 0.0046604883645679
2.457117 0.0584848001568848 0.00457748060169618
2.466951 0.0583669342910757 0.00449584819103797
2.476824 0.0582480245165709 0.00441557698239503
2.486737 0.0581280941412315 0.0043366413639023
2.49669 0.0580071600511678 0.00425902280366986
2.506682 0.0578852639576398 0.00418271137273941
2.516715 0.0577623982464898 0.00410767348957436
2.526788 0.0576386183026075 0.00403390055469721
2.5369 0.0575139781977818 0.00396138327462383
2.547054 0.0573884840649393 0.00389008411164138
2.557248 0.057262148613546 0.0038199976721768
2.567483 0.0571349881290783 0.00375110035920322
2.577759 0.057007069566904 0.0036833782428333
2.588076 0.056878399872032 0.0036168135193396
2.598434 0.0567490238099028 0.00355139094643767
2.608834 0.0566189570877707 0.00348708819068336
2.619275 0.0564882304520741 0.0034238949239157
2.629758 0.0563568449487585 0.00336178845173607
2.640283 0.0562248697235761 0.00330075575452893
2.65085 0.0560923206784179 0.00324078069244703
2.66146 0.0559592228378035 0.0031818430227443
2.672112 0.0558256032157831 0.00312393251868298
2.682806 0.0556914945264965 0.00306703439144564
2.693544 0.0555568957763829 0.00301112318939035
2.704324 0.0554218681282103 0.00295619528544372
2.715148 0.0552864259282961 0.00290222670599725
2.726014 0.0551506092003317 0.00284921246332496
2.736925 0.0550143870881641 0.00279712285274151
2.747879 0.0548778562212868 0.00274595594994291
2.758877 0.0547410276114418 0.00269569305902363
2.769918 0.0546038967320692 0.00264632290382628
2.781004 0.0544665033625897 0.00259782499021196
2.792135 0.0543288703671245 0.00255018609550045
2.80331 0.0541910307014526 0.00250339716043396
2.81453 0.0540529889596112 0.00245744063029108
2.825794 0.0539148053267536 0.00241230877027996
2.837104 0.0537764745183534 0.00236798066544013
2.848459 0.0536380081509159 0.00232444674228456
2.859859 0.0534994568825357 0.00228169576243895
2.871305 0.0533608208281572 0.00223971130264647
2.882797 0.0532221434944537 0.00219848225614558
2.894335 0.0530834363221399 0.00215799628308122
2.905919 0.0529446990101693 0.00211824073004925
2.917549 0.0528059875334212 0.00207920534512223
2.929226 0.0526673169615853 0.0020408755479211
2.94095 0.0525286717943875 0.00200323871403054
2.95272 0.0523901137707639 0.00196628799501715
2.964538 0.0522516371348964 0.00193000602536818
2.976403 0.05211326542346 0.00189438480496134
2.988315 0.0519750182712106 0.00185941358884033
3.000275 0.0518185541797232 0.0018244328669685
3.012283 0.051679286421363 0.00179068944616957
3.024339 0.0515401422459173 0.00175756170886794
3.036444 0.0514011390674759 0.00172503729231198
3.048596 0.0512623249167976 0.00169311183749714
3.060798 0.0511236627921174 0.00166176701778074
3.073048 0.0509852210065639 0.00163099931931423
3.085347 0.0508469859006328 0.00160079604691789
3.097696 0.0507089784259171 0.00157114595112636
3.110094 0.0505712154667522 0.00154204191714826
3.122541 0.0504337208435371 0.00151347503351912
3.135039 0.0502964911539301 0.001485431898969
3.147586 0.0501595587769477 0.00145790805932528
3.160183 0.0500229346939107 0.00143089275890547
3.172831 0.0498866164744736 0.00140437515487425
3.18553 0.0497506211549789 0.00137834697883223
3.19828 0.0496149695372014 0.00135280016923054
3.21108 0.0494796940230589 0.00132772872727551
3.223932 0.0493447651756908 0.00130312010007432
3.236835 0.0492102246253515 0.00127896880087875
3.24979 0.0490760736987644 0.00125526513685517
3.262796 0.0489423393589909 0.00123200334836031
3.275855 0.0488090023076194 0.00120917204614757
3.288966 0.0486760895269419 0.00118676572350375
3.302129 0.0485436258087402 0.00116477735655201
3.315345 0.048411604443665 0.00114319788236079
3.328614 0.0482800268533304 0.0011220200304723
3.341936 0.0481489231450625 0.00110123729994636
3.355312 0.0480182881008014 0.00108084117687048
3.368741 0.0478881345153661 0.00106082630276032
3.382224 0.0477584674316816 0.00104118466518818
3.39576 0.0476293200332241 0.00102191147833221
3.409351 0.0475006666689081 0.00100299713765482
3.422996 0.0473725268518641 0.000984436784213642
3.436696 0.0472449117141356 0.000966223110838398
3.450451 0.0471178249829271 0.000948349951344278
3.464261 0.0469912743163282 0.000930811312616676
3.478126 0.0468652644208155 0.00091360123335314
3.492046 0.0467398164849813 0.00089671416072853
3.506022 0.0466149136893947 0.000880142891450882
3.520054 0.0464905803073509 0.000863882174098101
3.534143 0.0463667995513366 0.000847925109940344
3.548287 0.0462436054715612 0.000832268726749342
3.562489 0.0461209771045906 0.000816904372046889
3.576747 0.0459989365873078 0.000801828990720052
3.591062 0.0457455792314433 0.000784773567250904
3.605435 0.0456158118067143 0.000770143360717271
3.619865 0.0454863691263413 0.000755785618563466
3.634352 0.0453572632713325 0.000741695663187491
3.648898 0.0452284791539964 0.000727866849120322
3.663502 0.045100037031929 0.0007142956669129
3.678165 0.0449719306577439 0.000700976649658725
3.692886 0.0448441818734407 0.000687906399712552
3.707666 0.0447167897734151 0.000675079700828819
3.722505 0.0445897578880157 0.000662492253098041
3.737403 0.0444630896586527 0.000650139820883905
3.752362 0.044336784179455 0.000638016810788124
3.76738 0.0442108605726194 0.000626120763297928
3.782458 0.0440853477360571 0.000614447331282101
3.797596 0.0439601926575625 0.000602991778775112
3.812795 0.0438353972224163 0.000591749600517839
3.828055 0.0437110403422298 0.000580718038281522
3.843376 0.0435870854536634 0.000569892817506872
3.858759 0.0434635115080538 0.000559269374737661
3.874203 0.0433403612791204 0.00054884521703674
3.889708 0.0432176493827385 0.000538616917844819
3.905276 0.0430953432372451 0.000528579435967322
3.920906 0.0429734601551798 0.000518730101245891
3.936599 0.0428520053652321 0.000509065058059586
3.952354 0.0427310011650709 0.00049958175922145
3.968173 0.0426104080189273 0.000490275454196725
3.984055 0.0424902882574099 0.000481144167311153
4 0.0423706213898127 0.000472184489286729
4.016009 0.0422514049743778 0.000463392813599367
4.032082 0.0421326305280785 0.000454766013870733
4.04822 0.0420143358158113 0.000446301068675686
4.064422 0.0418965072111265 0.000437995343905274
4.080689 0.0417791611034511 0.000429845688658144
4.097021 0.0416622780649583 0.000421849075948118
4.113419 0.0415458845716631 0.000414002591966407
4.129882 0.0414299563789063 0.000406303677098765
4.146411 0.0413145524954127 0.000398749829253118
4.163006 0.041199619941284 0.000391337901177976
4.179668 0.0410851771979705 0.000384065121195377
4.196396 0.0409712629642185 0.000376929686252681
4.213191 0.0408578309389665 0.000369928306982087
4.230054 0.0406959994964172 0.000362622645653814
4.246984 0.0405845688376375 0.000355897785817444
4.263981 0.0404736523870477 0.00034929969225887
4.281047 0.0403632210153641 0.000342825155523749
4.298181 0.0402532875623603 0.000336472368002683
4.315384 0.0401438792050487 0.000330239028556979
4.332655 0.0400349722569457 0.000324123072396512
4.349996 0.0399265792816816 0.000318121866638699
4.367406 0.0398187233743549 0.000312233800568671
4.384885 0.0397113707847709 0.000306456541601581
4.402435 0.0396045477898599 0.000300787717235435
4.420055 0.039498249599401 0.000295225594051102
4.437745 0.0393924912709047 0.000289768333457333
4.455506 0.0392872402638705 0.000284413522014209
4.473339 0.0391825385041979 0.000279159346493989
4.491242 0.0390783741036665 0.000274004382200446
4.509218 0.0389747330548336 0.000268945988233929
4.527265 0.0388716425837519 0.000263983070778824
4.545384 0.0387690919080749 0.000259113572470372
4.563576 0.0386670761854137 0.000254335529355668
4.581841 0.0385656062493654 0.000249647347061539
4.600179 0.038464680827053 0.000245047376789796
4.61859 0.0383643018163479 0.000240534017075339
4.637075 0.0382644658213161 0.000236105455974414
4.655634 0.0381651821516865 0.00023176020363683
4.674267 0.038066462352308 0.000227496805321296
4.692975 0.0379682750336399 0.000223313384174487
4.711758 0.0378706397119783 0.000219208597703247
4.730616 0.037773552559555 0.000215180987035761
4.749549 0.0376770250634161 0.00021122920420153
4.768558 0.0375810548031208 0.000207351669824769
4.787643 0.0374856360544188 0.000203546996143748
4.806805 0.0373907634667686 0.000199813655415438
4.826043 0.0372964527097578 0.000196150594222394
4.845358 0.0372026935741754 0.000192556308795966
4.864751 0.0371094811853786 0.000189029361596663
4.884221 0.0370168279995182 0.000185568742046091
4.903769 0.0369247249677374 0.000182173038797004
4.923396 0.036833178199326 0.00017884095043734
4.943101 0.0367421774508099 0.000175571412121196
4.962884 0.0366517438698867 0.000172363377113848
4.982747 0.0365618548212216 0.000169215337104403
5.00269 0.0364725107755273 0.000166126204380483
5.022712 0.0363837219199745 0.000163095082284459
5.042814 0.0362954855363837 0.000160120766351994
5.062997 0.0362078033171317 0.000157202101077061
5.083261 0.0361206610468921 0.000154338012138129
5.103606 0.0360340731258999 0.000151527566005493
5.124032 0.0359480228359287 0.000148769712849383
5.14454 0.035862525216482 0.000146063439223335
5.16513 0.0357775704581241 0.000143407765208583
5.185802 0.0356931673052193 0.000140801802046359
5.206557 0.0356092937849989 0.000138244448563372
5.227395 0.0355259724432262 0.000135734907426845
5.248317 0.0354431817113526 0.000133272122861626
5.269322 0.035360929347592 0.00013085537481372
5.290412 0.035279213910858 0.000128483621544333
5.311585 0.0351980413727991 0.000126156259360444
5.332844 0.0351173963390222 0.000123872139794943
5.354188 0.035037283263742 0.000121630588428562
5.375617 0.0349577014692033 0.00011943082807136
5.397131 0.0348786526710217 0.000117272102485617
5.418732 0.0348001251650481 0.000115153453254968
5.44042 0.0347221219528424 0.000113074165977217
5.462194 0.0346446402941799 0.000111033600279215
5.484055 0.0345676831711777 0.000109030979823175
5.506004 0.034491245773579 0.000107065522177304
5.528041 0.0344153244199295 0.00010513654354957
5.550166 0.0343399179892221 0.000103243379516992
5.572379 0.0342650276965094 0.000101385383595459
5.594681 0.0341906451243669 9.95618205203137e-05
5.617073 0.03411677115816 9.77720000308967e-05
5.639554 0.034043406583421 9.60153839028509e-05
5.662125 0.033970547455621 9.42912913217058e-05
5.684787 0.033898188873614 9.25990553295331e-05
5.707539 0.0338263291470847 9.09381612256506e-05
5.730382 0.0337549689073707 8.93079797849049e-05
5.753317 0.0336841032021647 8.77078819464293e-05
5.776343 0.0336137371417773 8.61373989438349e-05
5.799462 0.0335438551543322 8.45958375414135e-05
5.822673 0.0334744630776514 8.30827503930013e-05
5.845977 0.0334055590324211 8.15975620970713e-05
5.869375 0.0333371324602081 8.01396899884918e-05
5.892866 0.0332691914951221 7.87087170174076e-05
5.916451 0.0332017308904488 7.73040924620953e-05
5.94013 0.0331347497209291 7.59253399275596e-05
5.963904 0.0330682376518123 7.45719196278405e-05
5.987774 0.0330021957698088 7.3243330565894e-05
6.011738 0.032936627401958 7.19392316784805e-05
6.035799 0.0328715206680222 7.06590134282965e-05
6.059956 0.0328068804408184 6.94023061033169e-05
6.08421 0.0327427008649172 6.81686301885851e-05
6.108561 0.0326789782718636 6.69575660217379e-05
6.133009 0.0326157145485819 6.57687122576184e-05
6.157555 0.0325529185989139 6.46016458202061e-05
6.1822 0.0324905297126314 6.34558166678878e-05
6.206943 0.0324286221426164 6.23310318903327e-05
6.231785 0.032367156272773 6.12267979952355e-05
6.256726 0.0323061369831142 6.01427571325712e-05
6.281767 0.0322455623228294 5.9078506647782e-05
6.306909 0.032185405166748 5.80336078226683e-05
6.332151 0.0321257142619941 5.70078405489698e-05
6.357494 0.0320664120979127 5.60006905860653e-05
6.382939 0.0320075638973326 5.5011906234068e-05
6.408485 0.0319491667997638 5.4041189188346e-05
6.434134 0.0318911498196816 5.30880313666976e-05
6.459885 0.0318335941209125 5.2152289279104e-05
6.485739 0.0317764168319262 5.12334853938182e-05
6.511697 0.0317196898872784 5.03314040922007e-05
6.537759 0.031663368166288 4.94456773679332e-05
6.563925 0.0316074585035894 4.85760262919793e-05
6.590196 0.031551942494894 4.77221087322187e-05
6.616572 0.0314968318781744 4.68836645877347e-05
6.643053 0.0314421393809972 4.6060438489928e-05
6.669641 0.0313878515119853 4.52520861781519e-05
6.696335 0.0313339458352764 4.44583406100854e-05
6.723135 0.0312804418453539 4.36789711605906e-05
6.750043 0.0312273353305497 4.29136661374816e-05
6.777059 0.0311746093683745 4.2162155246409e-05
6.804183 0.0311222893320346 4.14242298329593e-05
6.831415 0.0310703236472819 4.06995821226839e-05
6.858757 0.0310187591673466 3.99879926963398e-05
6.886207 0.0309675710207 3.92892462654405e-05
6.913768 0.0309167711158806 3.86030634921473e-05
6.941439 0.0308663217548592 3.7929199934308e-05
6.969221 0.0308162592116822 3.7267462331218e-05
6.997114 0.0307665679580115 3.66176191358354e-05
7.025118 0.0307172353991378 3.59794467672929e-05
7.053235 0.030668269976268 3.5352710024422e-05
7.081464 0.0306196635612282 3.47372198115717e-05
7.109806 0.0305714121822289 3.41327552805763e-05
7.138262 0.0305235148444409 3.35391038822005e-05
7.166831 0.03047598506484 3.29561102332321e-05
7.195515 0.0304287971161037 3.2383523614648e-05
7.224313 0.0303819536982123 3.18211837100931e-05
7.253227 0.030335465135264 3.12688874473517e-05
7.282257 0.0302893112155345 3.07264396116458e-05
7.311403 0.0302435027232732 3.01936799427147e-05
7.340665 0.0301980241571959 2.9670424321733e-05
7.370045 0.0301528956233086 2.91564950161992e-05
7.399542 0.0301080903590529 2.86517201994005e-05
7.429157 0.0300636168195382 2.81559335092299e-05
7.45889 0.0300194693101177 2.76689736434904e-05
7.488743 0.0299756515238613 2.71906615241365e-05
7.518715 0.0299321589589995 2.67208580438592e-05
7.548807 0.0298889842162649 2.62593950594775e-05
7.57902 0.0298461229733655 2.58061109775916e-05
7.609354 0.0298035925471956 2.53608795657519e-05
7.639808 0.02976136128063 2.49235478529484e-05
7.670385 0.0297194516401125 2.449395911868e-05
7.701084 0.0296778377611019 2.40719716532265e-05
7.731906 0.0296365485291987 2.36574652791131e-05
7.762852 0.02959555046281 2.32502724103899e-05
7.793921 0.029554856491749 2.2850289473401e-05
7.825115 0.0295144542594944 2.24573594930775e-05
7.856433 0.0294743597264482 2.20713848754408e-05
7.887877 0.0294345557401895 2.16922107494124e-05
7.919447 0.0293950475240072 2.13197245296757e-05
7.951143 0.0293558322405366 2.09538094014743e-05
7.982965 0.0293168997344634 2.05943452903728e-05
8.014916 0.0292782500566226 2.02411910565205e-05
8.046994 0.0292398852263279 1.98942605979897e-05
8.0792 0.0292018072548809 1.9553438615587e-05
8.111535 0.0291640033549786 1.92186024312171e-05
8.144 0.0291264807684041 1.88896452903592e-05
8.176595 0.029089226160047 1.85664584178968e-05
8.20932 0.0290522449096911 1.8248946848066e-05
8.242176 0.0290155419076151 1.79370078796591e-05
8.275164 0.0289790929869038 1.76305231498867e-05
8.308284 0.028942917492141 1.73294117822063e-05
8.341536 0.0289070050784581 1.70335760543636e-05
8.374921 0.028871361544433 1.67429213832119e-05
8.40844 0.0288359657488669 1.64573396326144e-05
8.442093 0.0288008292248303 1.61767514394639e-05
8.475881 0.0287659500739567 1.5901063383019e-05
8.509804 0.0287313289798848 1.56301927688756e-05
8.543863 0.028696954816398 1.53640446081399e-05
8.578058 0.0286628259142862 1.51025381508836e-05
8.61239 0.0286289491693026 1.48455914424005e-05
8.646859 0.028595313693777 1.45931217339559e-05
8.681466 0.0285619179057027 1.43450458490459e-05
8.716212 0.0285287687207784 1.41012865508477e-05
8.751097 0.028495855796907 1.38617659741736e-05
8.786121 0.0284631829020808 1.36264144114415e-05
8.821286 0.0284307403964157 1.33951446413272e-05
8.856592 0.0283985306720653 1.31678892769076e-05
8.892038 0.0283665559371384 1.2944587608703e-05
8.927627 0.0283348041998599 1.2725150195417e-05
8.963358 0.0283032818777439 1.25095208400802e-05
8.999232 0.0282719893031154 1.22976300662812e-05
9.03525 0.0282409134278213 1.20894040722662e-05
9.071411 0.0282100602137813 1.18847892790387e-05
9.107718 0.0281794306098438 1.16837098086885e-05
9.14417 0.0281490140867805 1.14861073657557e-05
9.180767 0.0281188140499385 1.12919250461053e-05
9.217511 0.0280888264353523 1.11010941327685e-05
9.254403 0.0280590520962689 1.09135542970137e-05
9.291441 0.0280294897900618 1.0729259454927e-05
9.328629 0.0280001344303158 1.05481349979704e-05
9.365965 0.0279709841249651 1.03701365171689e-05
9.40345 0.0279420384865059 1.01952072073942e-05
9.441085 0.0279132993008208 1.00232921866034e-05
9.478871 0.027884757844372 9.85433392530125e-06
9.516809 0.0278564163519531 9.68827998326145e-06
9.554898 0.0278282718545338 9.52508511786753e-06
9.593139 0.0278003219889934 9.36469691343376e-06
9.631534 0.0277725704432809 9.20706221298393e-06
9.670082 0.0277450080016497 9.05213612366572e-06
9.708785 0.027717635070336 8.89986638138574e-06
9.747642 0.0276904537636926 8.75021329287729e-06
9.786655 0.0276634611442902 8.60312533893306e-06
9.825824 0.0276366488544245 8.45855750802212e-06
9.86515 0.0276100253363329 8.3164672523887e-06
9.904633 0.0275835825403433 8.17681115996432e-06
9.944275 0.0275573198382768 8.03954226130554e-06
9.984075 0.0275312359607255 7.90462403579329e-06
10.02403 0.0275030452315718 7.77138099725244e-06
10.06415 0.0274770818326354 7.64097980726089e-06
10.10443 0.0274512676348141 7.51280254289251e-06
10.14487 0.0274255983410477 7.38681148048114e-06
10.18548 0.0274001821373987 7.26297078688037e-06
10.22624 0.0273747667646016 7.14123545794429e-06
10.26717 0.0273495899389031 7.02157689569798e-06
10.30826 0.027324509738608 6.90395213032142e-06
10.34952 0.027299651999391 6.78833282832575e-06
10.39094 0.02727487534636 6.67467731938795e-06
10.43253 0.0272502941968741 6.56295573824433e-06
10.47428 0.027225768507785 6.45312799353719e-06
10.5162 0.0272014393952015 6.34517181780761e-06
10.55829 0.0271772646914833 6.23904686024865e-06
10.60055 0.0271532572716897 6.13472625283337e-06
10.64298 0.0271293809053746 6.03217243983288e-06
10.68557 0.0271055263600916 5.93135502146495e-06
10.72834 0.0270819153825907 5.83224972509532e-06
10.77128 0.0270584410215063 5.73482748258542e-06
10.81439 0.0270350538212406 5.63905041641001e-06
10.85767 0.0270118003232781 5.54490140245885e-06
10.90113 0.0269887126390385 5.4523401636832e-06
10.94476 0.0269657179015875 5.36134636340015e-06
10.98856 0.0269428213621836 5.27189540419533e-06
11.03254 0.0269200846480302 5.18395505194099e-06
11.07669 0.0268974189459196 5.09750253941161e-06
11.12103 0.0268749872893237 5.01250786778856e-06
11.16554 0.0268526080864368 4.92894980455294e-06
11.21022 0.0268302955999829 4.84680741617281e-06
11.25509 0.0268081775681903 4.76604624400092e-06
11.30014 0.0267861949014409 4.68665060023924e-06
11.34536 0.0267642330940196 4.60859483051364e-06
11.39077 0.0267424640672982 4.53185430098347e-06
11.43636 0.0267207965526965 4.45640833621643e-06
11.48213 0.0266992176050589 4.38223381276044e-06
11.52809 0.0266778092620783 4.30930842748453e-06
11.57423 0.0266564869667324 4.23761336246774e-06
11.62055 0.0266352099506708 4.16712222386827e-06
11.66706 0.0266140993197391 4.09782018167793e-06
11.71375 0.0265930271932247 4.02968244267051e-06
11.76064 0.0265722065610786 3.96269497435613e-06
11.80771 0.0265513921961829 3.89682976515248e-06
11.85496 0.0265306199064097 3.8320738927097e-06
11.90241 0.0265100572690109 3.76840776442784e-06
11.95005 0.0264895749148967 3.70580828955451e-06
11.99787 0.0264691080067076 3.64426162078664e-06
12.04589 0.0264488279723968 3.58375002463715e-06
12.09411 0.0264287016344958 3.52425252561489e-06
12.14251 0.0264085672531917 3.46575461144447e-06
12.19111 0.0263885860013626 3.40823842996047e-06
12.2399 0.0263686462287706 3.35168506393648e-06
12.28889 0.026348865433139 3.29608301501488e-06
12.33807 0.0263291103254391 3.24141109082188e-06
12.38745 0.0263094875827755 3.18765697375679e-06
12.43703 0.0262899676940658 3.13480242292679e-06
12.48681 0.0262705492420223 3.08283291789378e-06
12.53678 0.0262511486352108 3.03173432549973e-06
12.58696 0.0262319235340953 2.98149151998043e-06
12.63734 0.0262127817131604 2.93208988416183e-06
12.68791 0.0261936345593776 2.88351527026222e-06
12.73869 0.026174620931005 2.83575152038671e-06
12.78968 0.0261557606316471 2.7887879241999e-06
12.84087 0.0261369594634029 2.74261038639603e-06
12.89226 0.0261181866831603 2.69720309340873e-06
12.94386 0.0260995484058869 2.65255632106552e-06
12.99566 0.0260809367778939 2.60865515964941e-06
13.04768 0.0260624986290695 2.56548636520606e-06
13.0999 0.0260440820778293 2.52303911022897e-06
13.15233 0.0260257569707798 2.48130088713754e-06
13.20497 0.0260075054051327 2.44025870610061e-06
13.25782 0.0259893311227042 2.39990183588061e-06
13.31088 0.025971211151134 2.36021724540901e-06
13.36415 0.0259531621767701 2.32119573227952e-06
13.41764 0.0259352425731031 2.28282500844512e-06
13.47134 0.0259173581228081 2.24509327746284e-06
13.52526 0.0258995979134965 2.20799141810721e-06
13.57939 0.0258818636184064 2.17150756995166e-06
13.63374 0.0258642214251951 2.13563105875345e-06
13.6883 0.0258465954687787 2.100352244244e-06
13.74309 0.0258291301945597 2.0656610855288e-06
13.79809 0.0258116698527473 2.03154785547815e-06
13.85332 0.0257943455415716 1.99800190356158e-06
13.90876 0.025777014883056 1.96501476540562e-06
13.96443 0.025759804161928 1.93257586925431e-06
14.02032 0.0257426418637546 1.90067673749076e-06
14.07643 0.0257255249284618 1.86930855839225e-06
14.13277 0.0257085103798659 1.83846174465789e-06
14.18933 0.025691518647545 1.80812757231829e-06
14.24612 0.0256746106671947 1.77829710990093e-06
14.30314 0.0256577969931181 1.74896313480137e-06
14.36039 0.0256410553987557 1.72011628449088e-06
14.41786 0.0256243086821839 1.69174846018218e-06
14.47557 0.0256076951112262 1.6638518124457e-06
14.5335 0.0255910576069284 1.63641790823248e-06
14.59167 0.0255745433929006 1.60943981386392e-06
14.65007 0.0255580580646476 1.58290883168684e-06
14.7087 0.0255416172967283 1.55681885126264e-06
14.76757 0.02552526475061 1.53116132801523e-06
14.82668 0.0255090005296388 1.5059294767871e-06
14.88602 0.02549274045134 1.48111568356455e-06
14.94559 0.025476489194399 1.45671359012516e-06
15.00541 0.0254603661870763 1.43271573037572e-06
15.06547 0.0254443046210702 1.40911583526703e-06
15.12576 0.0254282188613589 1.38590661934204e-06
15.1863 0.0254122490633636 1.36308221812647e-06
15.24708 0.0253963082590975 1.34063552322229e-06
15.3081 0.0253804001463243 1.31856077338935e-06
15.36937 0.0253645856601303 1.29685182604138e-06
15.43089 0.0253488409662398 1.27550173648791e-06
15.49264 0.0253330385920696 1.25450505681002e-06
15.55465 0.0253173707209933 1.23385599782401e-06
15.6169 0.0253016896612583 1.21354827159167e-06
15.67941 0.0252861290856052 1.19357670268367e-06
15.74216 0.0252705466024953 1.17393539245684e-06
15.80517 0.0252550601801667 1.15461865718991e-06
15.86842 0.0252395418303175 1.13562140308979e-06
15.93193 0.0252241121203204 1.11693828866849e-06
15.9957 0.0252087609238424 1.09856395981218e-06
16.05972 0.0251934091900396 1.08049288901839e-06
16.12399 0.0251780602686666 1.06272044856903e-06
16.18853 0.0251628351238462 1.04524178582238e-06
16.25332 0.0251475948011762 1.02805170856216e-06
16.31837 0.0251323975614485 1.01114552918804e-06
16.38368 0.0251172333395859 9.94518397727305e-07
16.44925 0.0251020904649256 9.78165485444071e-07
16.51509 0.0250870349398664 9.62082698582715e-07
16.58118 0.0250719332867381 9.46265348714442e-07
16.64755 0.0250569539802296 9.30708783514169e-07
16.71418 0.0250419788010991 9.15409031593555e-07
16.78107 0.0250269917623856 9.0036147433907e-07
16.84823 0.0250120489058625 8.8556203160546e-07
16.91567 0.0249972002806586 8.71006512845459e-07
16.98337 0.0249823301414647 8.56691202792383e-07
17.05134 0.024967476302567 8.42611609317973e-07
17.11958 0.0249526452302831 8.28764267058705e-07
17.1881 0.0249378746520871 8.1514486998725e-07
17.25689 0.0249231097701036 8.01749976826168e-07
17.32596 0.0249083981560179 7.88575751556426e-07
17.3953 0.0248936710457614 7.75618399969079e-07
17.46493 0.0248790425212174 7.62874527732222e-07
17.53483 0.0248643850005815 7.5034040223534e-07
17.60501 0.02484975584876 7.38012760033489e-07
17.67547 0.024835137452581 7.25887861405799e-07
17.74621 0.0248205336804185 7.13962659303143e-07
17.81723 0.0248059284263266 7.02233575266293e-07
17.88854 0.0247913765699472 6.90697534017442e-07
17.96014 0.0247768706300522 6.7935133230741e-07
18.03202 0.024762342581412 6.68191666719117e-07
18.10419 0.0247478469587502 6.57215618023077e-07
18.17665 0.024733369787508 6.46419963918204e-07
18.2494 0.0247189090277454 6.35801849123929e-07
18.32244 0.0247044501458866 6.25358141574255e-07
18.39577 0.0246900041161727 6.1508640386576e-07
18.46939 0.0246755599520141 6.0498367796188e-07
18.54331 0.0246611397561955 5.95046573074948e-07
18.61753 0.024646759103267 5.8527290623355e-07
18.69204 0.0246323597104374 5.75660008973206e-07
18.76685 0.0246179698252289 5.66204808008272e-07
18.84196 0.0246035884366361 5.56904840465991e-07
18.91738 0.0245892680565418 5.47757710161378e-07
18.99309 0.0245749064016056 5.38761082299131e-07
19.0691 0.0245605194139751 5.29911825385069e-07
19.14542 0.0245461648683868 5.21207796674055e-07
19.22205 0.0245318496066871 5.12646896058096e-07
19.29898 0.0245174930621845 5.04226290150836e-07
19.37622 0.02450315713028 4.95944029792268e-07
19.45377 0.0244888350142626 4.87797832814814e-07
19.53163 0.0244745039763646 4.79785140707448e-07
19.6098 0.0244601618035615 4.71903846426838e-07
19.68829 0.0244458575735799 4.64151902903612e-07
19.76709 0.024431542090708 4.56527318245502e-07
19.8462 0.0244171843714551 4.49027538695688e-07
19.92563 0.0244028551088151 4.41651026138932e-07
20.00538 0.0243885109842204 4.34395096281904e-07
20.08545 0.0243741921584016 4.27258601587618e-07
20.16583 0.0243597959168304 4.20238741898804e-07
20.24654 0.024345446280392 4.13334185419277e-07
20.32758 0.024331124319508 4.06542834704613e-07
20.40893 0.0243167184859795 3.99862679189233e-07
20.49062 0.0243023732433822 3.93292023224243e-07
20.57263 0.0242879814471559 3.86828986669864e-07
20.65496 0.0242735480039982 3.80471978360544e-07
20.73763 0.0242591587823557 3.74219229186068e-07
20.82063 0.0242447466585279 3.68068823984991e-07
20.90396 0.0242303078729078 3.62019128529856e-07
20.98762 0.024215840408914 3.56068557856573e-07
21.07162 0.0242013898160541 3.50215572285054e-07
21.15596 0.0241869312677438 3.44458313242041e-07
21.24063 0.0241724348759326 3.38795530625901e-07
21.32564 0.0241579137057115 3.33225309728868e-07
21.41099 0.0241433866535883 3.27746486025964e-07
21.49669 0.0241288704545141 3.22357267868538e-07
21.58272 0.0241142735520704 3.17056255461197e-07
21.6691 0.0240996855892467 3.11842088583906e-07
21.75583 0.0240850850525009 3.06713157531763e-07
21.8429 0.0240704423664454 3.01668338095225e-07
21.93032 0.0240557844848763 2.96706115677221e-07
22.01809 0.0240410965250703 2.91825038018144e-07
22.10622 0.0240264200498839 2.87023835322303e-07
22.19469 0.0240116676281751 2.82301274106899e-07
22.28352 0.0239969171213665 2.77656037116311e-07
22.37271 0.0239821511933727 2.73086739726346e-07
22.46225 0.023967322256865 2.6859216391904e-07
22.55215 0.0239524799156584 2.64171235758712e-07
22.64241 0.0239376033966817 2.59822594720826e-07
22.73303 0.023922693395648 2.55545138266355e-07
22.82402 0.0239077757066807 2.51337600712683e-07
22.91537 0.0238928124837842 2.47198953573485e-07
23.00708 0.023877791746471 2.4312801181266e-07
23.09916 0.0238627451629697 2.3912363502738e-07
23.19161 0.0238476732111867 2.35184807844782e-07
23.28443 0.0238325610863101 2.31310378977354e-07
23.37762 0.0238174047220815 2.27499321489205e-07
23.47119 0.0238022343175013 2.23750564091372e-07
23.56513 0.0237870087460436 2.20063148116324e-07
23.65944 0.0237717215474652 2.16436069951446e-07
23.75413 0.0237564005484547 2.12868290509811e-07
23.8492 0.0237410429313093 2.09358876931851e-07
23.94465 0.0237256327400523 2.05906795207483e-07
24.04049 0.0237102179592043 2.02511240492651e-07
24.13671 0.0236947395768543 1.99171181191949e-07
24.23331 0.0236791882768323 1.9588568867062e-07
24.3303 0.0236636096811984 1.92653980448113e-07
24.42767 0.0236479519142602 1.89475126271277e-07
24.52544 0.0236322818571714 1.86348231833147e-07
24.6236 0.0236165521206733 1.83272435819616e-07
24.72215 0.0236007692638626 1.80247005905707e-07
24.82109 0.0235849091814622 1.77270985882947e-07
24.92044 0.0235690515860981 1.74343649114219e-07
25.02018 0.0235531131789493 1.71464196597245e-07
25.12031 0.0235370770031371 1.68631770165887e-07
25.22085 0.0235210271441602 1.65845715112876e-07
25.32179 0.0235049067177039 1.63105186041106e-07
25.42314 0.0234887477570978 1.60409452653507e-07
25.52489 0.0234725099400992 1.57757808270462e-07
25.62705 0.0234562231070892 1.55149531283442e-07
25.72962 0.0234398765738859 1.52583889339513e-07
25.83259 0.0234234310076439 1.50060211512204e-07
25.93598 0.0234069473278126 1.47577781158368e-07
26.03979 0.0233904207640625 1.45135941065559e-07
26.14401 0.0233738126574625 1.4273405496354e-07
26.24864 0.0233571074179529 1.40371415955474e-07
26.3537 0.0233403727523222 1.38047404411984e-07
26.45917 0.0233235358137524 1.35761420015556e-07
26.56507 0.0233066529772723 1.33512798882099e-07
26.67139 0.023289691003011 1.31300982565134e-07
26.77814 0.0232726654532315 1.29125300252066e-07
26.88531 0.0232555428916865 1.26985208845588e-07
26.99291 0.0232383476832268 1.24880108527229e-07
27.10095 0.0232211101768225 1.2280944486736e-07
27.20941 0.0232037510847685 1.20772636687389e-07
27.31831 0.0231863389067052 1.18769167582561e-07
27.42765 0.023168858426616 1.16798452670425e-07
27.53742 0.0231512674664841 1.14859951215946e-07
27.64764 0.0231336350215085 1.12953180693148e-07
27.75829 0.0231158853627452 1.11077615027033e-07
27.86939 0.0230980711694437 1.09232710885252e-07
27.98093 0.0230801587605748 1.07417999695149e-07
28.09292 0.0230621676010345 1.05632958441039e-07
28.20535 0.0230440646346464 1.03877134441431e-07
28.31824 0.0230259059250006 1.02150040334721e-07
28.43158 0.023007647941626 1.00451191466535e-07
28.54537 0.0229892927117806 9.87801661823795e-08
28.65962 0.0229708554826823 9.71364678976594e-08
28.77432 0.0229523032025442 9.55196769427061e-08
28.88948 0.0229336588315793 9.39293457658784e-08
29.00511 0.0229149437756482 9.23650304236351e-08
29.1212 0.0228961277658911 9.08263414373649e-08
29.23775 0.0228771984601497 8.93128391862123e-08
29.35477 0.0228581771751527 8.78241015939078e-08
29.47225 0.0228390279840867 8.6359733963845e-08
29.59021 0.0228198071562457 8.49193438158179e-08
29.70864 0.0228004768465327 8.35025415545095e-08
29.82754 0.0227810324917736 8.21089512973777e-08
29.94692 0.0227614907566872 8.07381700735462e-08
30.06678 0.0227418483326107 7.93898403234203e-08
30.18711 0.0227220683174649 7.80635974188009e-08
30.30793 0.022702201136938 7.67590717265626e-08
30.42923 0.0226822141821229 7.54759250735596e-08
30.55102 0.0226621264128851 7.42137964459205e-08
30.67329 0.0226419046301273 7.29723551438589e-08
30.79606 0.022621596440746 7.17512499446778e-08
30.91931 0.022601136274159 7.0550151157009e-08
31.04306 0.0225805806484962 6.93687481550219e-08
31.1673 0.0225598905931261 6.82067117936402e-08
31.29204 0.0225390831329111 6.70637119059666e-08
31.41728 0.0225181576457977 6.59394581081169e-08
31.54302 0.022497108630296 6.48336495402036e-08
31.66927 0.0224759436705982 6.3745946404792e-08
31.79602 0.0224546464312822 6.26761085623417e-08
31.92328 0.0224332267424384 6.1623812920543e-08
32.05104 0.0224116409734363 6.05887511414264e-08
32.17932 0.0223899526614953 5.95706822809853e-08
32.30811 0.0223681224933318 5.85693183943649e-08
32.43742 0.0223461693699549 5.7584383113787e-08
32.56724 0.0223240591933337 5.6615610632394e-08
32.69759 0.022301842493214 5.5662744769556e-08
32.82845 0.0222794622068814 5.47255381122111e-08
32.95984 0.0222569541508348 5.38037072467749e-08
33.09176 0.0222343024095751 5.28969818970561e-08
33.2242 0.022211502343864 5.20051859574327e-08
33.35717 0.0221885515880031 5.11280241187528e-08
33.49068 0.0221654680310353 5.0265255281307e-08
33.62472 0.022142235404648 4.94166847652675e-08
33.75929 0.0221188326110609 4.85820496868279e-08
33.89441 0.0220952940253322 4.77610999293247e-08
34.03006 0.0220715838074003 4.69536640170405e-08
34.16626 0.0220477401690648 4.6159507367364e-08
34.30301 0.0220237517220745 4.53784055178367e-08
34.4403 0.0219995990758897 4.46101734627832e-08
34.57814 0.0219752716714618 4.38545428736663e-08
34.71653 0.0219507807160796 4.31113458263578e-08
34.85547 0.0219261102656339 4.23803627633915e-08
34.99498 0.0219013251889544 4.16614368377379e-08
35.13504 0.021876336087931 4.09543112558223e-08
35.27566 0.0218511870626853 4.02588432000979e-08
35.41684 0.0218258582275045 3.95748193341907e-08
35.55859 0.0218003704246174 3.89020596617438e-08
35.70091 0.0217747091255404 3.82403682965103e-08
35.84379 0.0217488633244729 3.75896010217881e-08
35.98725 0.0217228471334157 3.69495328006754e-08
36.13128 0.0216966419288798 3.63200118360696e-08
36.27589 0.021670267167382 3.57008708044645e-08
36.42108 0.0216437087717193 3.50919297438421e-08
36.56684 0.0216169433078969 3.44930348026407e-08
36.7132 0.021590032751202 3.39040195209844e-08
36.86013 0.0215628888949715 3.33247073205184e-08
37.00766 0.0215355786305204 3.27549463399924e-08
37.15577 0.0215080643783429 3.21946059069328e-08
37.30448 0.0214803616827852 3.16434972832854e-08
37.45379 0.0214524739447798 3.11014865739656e-08
37.60369 0.0214243735851229 3.05684294930293e-08
37.75419 0.0213960714337154 3.00441733939988e-08
37.90529 0.0213675581990391 2.95285723405477e-08
38.057 0.0213388591482593 2.90214992802076e-08
38.20932 0.0213099509013041 2.85227938526739e-08
38.36224 0.0212808188341171 2.80323399636719e-08
38.51578 0.0212514898347272 2.75499897202149e-08
38.66993 0.0212219360778374 2.70756135875811e-08
38.8247 0.0211921763830872 2.66090870645479e-08
38.98009 0.0211621928961273 2.61502694199569e-08
39.1361 0.0211319959330334 2.56990569726264e-08
39.29273 0.021101564777461 2.52553094620893e-08
39.44999 0.0210709116743423 2.48189032332991e-08
39.60788 0.0210400299854656 2.43897199272101e-08
39.7664 0.0210089233646139 2.39676547008995e-08
39.92556 0.0209775958473753 2.35525805530498e-08
40.08536 0.0209460335347388 2.31443767570261e-08
40.24579 0.0209142194061667 2.27429439898664e-08
40.40686 0.0208821659754614 2.23481707359721e-08
40.56858 0.0208498811718329 2.19599429125255e-08
40.73095 0.0208173551886404 2.15781517445629e-08
40.89397 0.0207845878714214 2.12027000867807e-08
41.05764 0.0207515616096173 2.08334744014362e-08
41.22196 0.0207182816993122 2.047038602553e-08
41.38695 0.0206847700132963 2.0113324297475e-08
41.55259 0.0206509778590151 1.97621901975673e-08
41.7189 0.0206169516200874 1.94169005059748e-08
41.88587 0.0205826438367692 1.90773411532974e-08
42.05351 0.0205480802432578 1.87434314293899e-08
42.22182 0.0205132456286179 1.84150723566024e-08
42.3908 0.0204781395362329 1.80921798481736e-08
42.56046 0.0204427665619356 1.77746584988977e-08
42.7308 0.0204071206690975 1.74624223006629e-08
42.90182 0.0203711986706081 1.71553888992419e-08
43.07353 0.020335003289794 1.68534662766525e-08
43.24592 0.0202985080328792 1.65565713301839e-08
43.41901 0.020261750874985 1.62646286804787e-08
43.59278 0.0202246823889379 1.59775540780133e-08
43.76725 0.0201873312002879 1.56952673714863e-08
43.94242 0.0201496868239655 1.54176884873044e-08
44.11829 0.0201117420825348 1.51447411727459e-08
44.29487 0.0200735110053628 1.48763526092585e-08
44.47215 0.0200349606711149 1.46124433261952e-08
44.65014 0.0199961068352232 1.43529442386689e-08
44.82884 0.0199569412371256 1.40977830535817e-08
45.00826 0.0199174723623223 1.38468879442752e-08
45.1884 0.0198776858010696 1.36001849050195e-08
45.36925 0.0198375654873855 1.33576119430548e-08
45.55084 0.0197971481287039 1.31190963275369e-08
45.73314 0.0197563771405198 1.28845742990103e-08
45.91618 0.0197152957007135 1.26539800466009e-08
46.09995 0.0196738808648295 1.24272509615274e-08
46.28446 0.0196321326530361 1.22043182495372e-08
46.4697 0.0195900317560978 1.1985123510809e-08
46.65569 0.0195476055411026 1.1769606658737e-08
46.84242 0.0195048236183629 1.15577043623835e-08
47.02989 0.0194616798220292 1.13493586556341e-08
47.21812 0.0194182009586757 1.1144512458448e-08
47.4071 0.0193743576907214 1.09431059751233e-08
47.59684 0.0193301606574523 1.07450843911303e-08
47.78734 0.0192855980631693 1.05503904535287e-08
47.9786 0.0192406650386802 1.03589716145412e-08
48.17062 0.019195348225861 1.01707715522723e-08
48.36341 0.0191496600122256 9.98574011392518e-09
48.55698 0.0191036071771022 9.8038251337389e-09
48.75132 0.0190571602489291 9.6249729571249e-09
48.94644 0.0190103281621151 9.44913433174788e-09
49.14233 0.0189630895869456 9.27626122023885e-09
49.33902 0.0189154754809588 9.10630171609579e-09
49.53649 0.0188674541248044 8.93921184121195e-09
49.73474 0.0188190080818762 8.77494029362854e-09
49.9338 0.0187701795541992 8.61344343954642e-09
50.13365 0.0187209288044353 8.45467546363393e-09
50.3343 0.0186712584328295 8.2985899575017e-09
50.53575 0.0186211602931046 8.14514323287262e-09
50.73801 0.0185706426970684 7.99429304928158e-09
50.94108 0.0185196919448018 7.84599477586872e-09
51.14496 0.0184683011008371 7.70020739293051e-09
51.34966 0.0184164753208465 7.55688955373715e-09
51.55517 0.0183641889888958 7.41599980102677e-09
51.76151 0.0183114618427123 7.27749836502503e-09
51.96868 0.0182582851488554 7.14134625385039e-09
52.17667 0.0182046347964474 7.00750452519856e-09
52.3855 0.0181505294146043 6.8759351540685e-09
52.59516 0.0180959408517105 6.74659895283042e-09
52.80566 0.0180408791414167 6.61946127393854e-09
53.01701 0.0179853403657211 6.49448301519299e-09
53.2292 0.0179293125709657 6.37163268330695e-09
53.44224 0.017872794372523 6.25087329153498e-09
53.65613 0.0178157627257869 6.13216577322392e-09
53.87087 0.0177582168907447 6.01547945114088e-09
54.08648 0.0177001865091577 5.90078538457056e-09
54.30295 0.0176416187936524 5.78804087696635e-09
54.52029 0.0175825403400386 5.67722154907188e-09
54.7385 0.0175229380077766 5.56829460243928e-09
54.95757 0.0174627769350075 5.4612249856046e-09
55.17753 0.0174020936387271 5.35598470292808e-09
55.39837 0.0173408642089885 5.25254328680983e-09
55.62009 0.0172790695339891 5.15086837665295e-09
55.8427 0.0172167223767058 5.05093398299043e-09
56.0662 0.0171537888100481 4.95270453914424e-09
56.29059 0.0170902931805432 4.85616192298158e-09
56.51588 0.0170262005961266 4.76126788987507e-09
56.74208 0.0169615331044166 4.6680010645005e-09
56.96917 0.0168962456206877 4.57633169319806e-09
57.19718 0.0168303711394777 4.48623555580395e-09
57.4261 0.01676387783135 4.39768425507976e-09
57.65594 0.0166967644868994 4.31065178529912e-09
57.88669 0.0166290130876804 4.22511423969866e-09
58.11837 0.0165606357924626 4.14104693793324e-09
58.35098 0.016491607609094 4.05842219464042e-09
58.58452 0.0164219214492298 3.97721726076101e-09
58.81899 0.016351566961711 3.89740892088972e-09
59.0544 0.0162805422120914 3.81897370514368e-09
59.29076 0.0162088428891736 3.74188807228046e-09
59.52806 0.016136441176946 3.66612856671013e-09
59.7663 0.0160633282068379 3.59167391172675e-09
60.00551 0.0159895171988775 3.51850096460341e-09
60.24567 0.0159149840896095 3.44659063342389e-09
60.48679 0.015839711304739 3.37591856141911e-09
60.72887 0.0157636879571927 3.30646460308578e-09
60.97193 0.015686924007385 3.23820897580587e-09
61.21596 0.0156093836303444 3.17112926139854e-09
61.46096 0.0155310658794781 3.10520840372448e-09
61.70695 0.0154519616191119 3.0404239559068e-09
61.95392 0.0153720486741605 2.97675736928532e-09
62.20187 0.0152913172625002 2.91419080164913e-09
62.45082 0.0152097596375007 2.85270339618095e-09
62.70077 0.0151273589686888 2.79227677951383e-09
62.95172 0.0150441084969825 2.73289473107301e-09
63.20367 0.0149599742174294 2.67453636076248e-09
63.45663 0.0148749615980975 2.61718658308681e-09
63.7106 0.0147890413725713 2.5608261292116e-09
63.96559 0.0147022058374924 2.50543827396634e-09
64.2216 0.0146144382943713 2.45100666287839e-09
64.47863 0.0145257124706379 2.39751364248629e-09
64.7367 0.0144360277448112 2.34494320474025e-09
64.99579 0.0143453399030988 2.29327842235624e-09
65.25592 0.0142536491894356 2.24250410760553e-09
65.5171 0.0141609406321201 2.19260443129898e-09
65.77932 0.0140671775188435 2.14356322940725e-09
66.04259 0.0139723464998453 2.09536559804538e-09
66.30691 0.013876418619195 2.04799590314916e-09
66.57229 0.01377937660056 2.00143934657324e-09
66.83873 0.0136811903654468 1.95568082543563e-09
67.10624 0.0135818432016478 1.91070631247347e-09
67.37482 0.0134813002931317 1.86650071190594e-09
67.64447 0.013379534481458 1.82305032962212e-09
67.9152 0.0132765161911862 1.78034038153554e-09
68.18702 0.0131722184873419 1.73835684394926e-09
68.45993 0.0130666103659319 1.69708653256609e-09
68.73392 0.0129596449756758 1.65651548884314e-09
69.00902 0.0128512969638394 1.61662901125848e-09
69.28521 0.0127415188456879 1.57741475692389e-09
69.56251 0.0126302784281286 1.53885888719284e-09
69.84092 0.0125175323525083 1.50094840999729e-09
70.12045 0.0124032275766538 1.46366869142346e-09
70.40109 0.0122873168984564 1.42700789262817e-09
70.68285 0.0121697427392382 1.39095166013045e-09
70.96575 0.0120504658145606 1.3554874350945e-09
71.24977 0.0119294056241262 1.32060150459965e-09
71.53494 0.0118065163358415 1.28628069742428e-09
71.82124 0.0116817069311908 1.25251103139232e-09
72.10869 0.011554917657409 1.21927952466375e-09
72.39729 0.0114260586043367 1.1865718932869e-09
72.68705 0.0112927611134447 1.15414085996486e-09
72.97796 0.0111529685072533 1.12178711808887e-09
73.27004 0.011017284000235 1.09057535486962e-09
73.56329 0.010879278025436 1.05984498221145e-09
73.85771 0.0107393185165002 1.0296277059304e-09
74.15331 0.0105959127474195 9.99776803959056e-10
74.4501 0.0104507264402777 9.70447816082396e-10
74.74807 0.0103098700993507 9.42193508745335e-10
75.04723 0.0101542238730165 9.13261006697264e-10
75.34759 0.00999785839028748 8.84945176477611e-10
75.64916 0.00983803988909099 8.56996381072364e-10
75.95193 0.00967412558215453 8.29360434984212e-10
76.25591 0.0095059599172544 8.02026642470646e-10
76.56111 0.00933189825423619 7.7486127845315e-10
76.86753 0.00915371350105735 7.480187091059e-10
77.17518 0.00896836046844869 7.21255769722185e-10
77.48405 0.00877673158197352 6.94656997333714e-10
77.79417 0.00857733941575095 6.6811502504726e-10
78.10552 0.00836799949792169 6.41477727424672e-10
78.41812 0.00814932130205083 6.1481235290821e-10
78.73198 0.00792330386551338 5.88285937254215e-10
79.04709 0.00768550217505269 5.61585068439271e-10
79.36346 0.0074311494922473 5.34392646348424e-10
79.68109 0.00715885161378258 5.06651279767724e-10

